A General, Implicit, Large-Strain FE$^2$ Framework for the Simulation of Dynamic Problems on Two Scales

In this paper we present a fully-coupled, two-scale homogenization method for dynamic loading in the spirit of FE$^2$ methods. The framework considers the balance of linear momentum including inertia at the microscale to capture possible dynamic effects arising from micro heterogeneities. A finite-strain formulation is adapted to account for geometrical nonlinearities enabling the study of e.g. plasticity or fiber pullout, which may be associated with large deformations. A consistent kinematic scale link is established as displacement constraint on the whole representative volume element. The consistent macroscopic material tangent moduli are derived including micro inertia in closed form. These can easily be calculated with a loop over all microscopic finite elements, only applying existing assembly and solving procedures. Thus, making it suitable for standard finite element program architectures. Numerical examples of a layered periodic material are presented and compared to direct numerical simulations to demonstrate the capability of the proposed framework.

==> diagrams/compareAB/x_plot_dat00900_fe2_RVEA.dat <==
## Displacement Data for plot.dat00900.vtu
##              x                 u
 0.0000000000e+00  0.0000000000e+00
 3.3333000000e+01  2.8575000000e+00
 6.6667000000e+01  5.7127000000e+00
 1.0000000000e+02  8.5817000000e+00
 1.3333000000e+02  1.1436000000e+01
 1.6667000000e+02  1.4318000000e+01
 2.0000000000e+02  1.7146000000e+01
 2.3333000000e+02  2.0027000000e+01
 2.6667000000e+02  2.2861000000e+01
 3.0000000000e+02  2.5734000000e+01
 3.3333000000e+02  2.8597000000e+01
 3.6667000000e+02  3.1438000000e+01
 4.0000000000e+02  3.4308000000e+01
 4.3333000000e+02  3.7172000000e+01
 4.6667000000e+02  4.0010000000e+01
 5.0000000000e+02  4.2906000000e+01
 5.3333000000e+02  4.5702000000e+01
 5.6667000000e+02  4.8642000000e+01
 6.0000000000e+02  5.1413000000e+01
 6.3333000000e+02  5.4349000000e+01
 6.6667000000e+02  5.7151000000e+01
 7.0000000000e+02  6.0039000000e+01
 7.3333000000e+02  6.2884000000e+01
 7.6667000000e+02  6.5711000000e+01
 8.0000000000e+02  6.8621000000e+01
 8.3333000000e+02  7.1430000000e+01
 8.6667000000e+02  7.4293000000e+01
 9.0000000000e+02  7.6183000000e+01
 9.3333000000e+02  7.5408000000e+01
 9.6667000000e+02  7.5159000000e+01
 1.0000000000e+03  7.7158000000e+01
 1.0333000000e+03  7.8616000000e+01
 1.0667000000e+03  7.7499000000e+01
 1.1000000000e+03  7.7516000000e+01
 1.1333000000e+03  7.9577000000e+01
 1.1667000000e+03  7.9998000000e+01
 1.2000000000e+03  7.8695000000e+01
 1.2333000000e+03  7.9530000000e+01
 1.2667000000e+03  8.1141000000e+01
 1.3000000000e+03  8.0484000000e+01
 1.3333000000e+03  7.9560000000e+01
 1.3667000000e+03  8.1055000000e+01
 1.4000000000e+03  8.1691000000e+01
 1.4333000000e+03  8.0082000000e+01
 1.4667000000e+03  8.0409000000e+01
 1.5000000000e+03  8.1775000000e+01
 1.5333000000e+03  8.0787000000e+01
 1.5667000000e+03  7.9803000000e+01
 1.6000000000e+03  8.1145000000e+01
 1.6333000000e+03  8.1360000000e+01
 1.6667000000e+03  7.9737000000e+01
 1.7000000000e+03  8.0398000000e+01
 1.7333000000e+03  8.1300000000e+01
 1.7667000000e+03  7.9447000000e+01
 1.8000000000e+03  7.8594000000e+01
 1.8333000000e+03  7.9641000000e+01
 1.8667000000e+03  7.8836000000e+01
 1.9000000000e+03  7.7671000000e+01
 1.9333000000e+03  7.9106000000e+01
 1.9667000000e+03  7.9334000000e+01
 2.0000000000e+03  7.7837000000e+01
 2.0333000000e+03  7.8157000000e+01
 2.0667000000e+03  7.7648000000e+01
 2.1000000000e+03  7.5240000000e+01
 2.1333000000e+03  7.4985000000e+01
 2.1667000000e+03  7.6262000000e+01
 2.2000000000e+03  7.5161000000e+01
 2.2333000000e+03  7.5202000000e+01
 2.2667000000e+03  7.6705000000e+01
 2.3000000000e+03  7.5401000000e+01
 2.3333000000e+03  7.3809000000e+01
 2.3667000000e+03  7.3142000000e+01
 2.4000000000e+03  7.1774000000e+01
 2.4333000000e+03  7.0495000000e+01
 2.4667000000e+03  7.1947000000e+01
 2.5000000000e+03  7.1886000000e+01
 2.5333000000e+03  7.0899000000e+01
 2.5667000000e+03  7.2507000000e+01
 2.6000000000e+03  7.1833000000e+01
 2.6333000000e+03  6.8977000000e+01
 2.6667000000e+03  6.7609000000e+01
 2.7000000000e+03  6.6983000000e+01
 2.7333000000e+03  6.5457000000e+01
 2.7667000000e+03  6.6794000000e+01
 2.8000000000e+03  6.7225000000e+01
 2.8333000000e+03  6.5889000000e+01
 2.8667000000e+03  6.7295000000e+01
 2.9000000000e+03  6.6851000000e+01
 2.9333000000e+03  6.3520000000e+01
 2.9667000000e+03  6.1547000000e+01
 3.0000000000e+03  6.1053000000e+01
 3.0333000000e+03  5.9583000000e+01
 3.0667000000e+03  6.0923000000e+01
 3.1000000000e+03  6.1176000000e+01
 3.1333000000e+03  6.0033000000e+01
 3.1667000000e+03  6.1493000000e+01
 3.2000000000e+03  6.0521000000e+01
 3.2333000000e+03  5.7134000000e+01
 3.2667000000e+03  5.4909000000e+01
 3.3000000000e+03  5.3972000000e+01
 3.3333000000e+03  5.2927000000e+01
 3.3667000000e+03  5.4495000000e+01
 3.4000000000e+03  5.3816000000e+01
 3.4333000000e+03  5.3464000000e+01
 3.4667000000e+03  5.4910000000e+01
 3.5000000000e+03  5.3011000000e+01
 3.5333000000e+03  4.9880000000e+01
 3.5667000000e+03  4.7483000000e+01
 3.6000000000e+03  4.5641000000e+01
 3.6333000000e+03  4.5788000000e+01
 3.6667000000e+03  4.6934000000e+01
 3.7000000000e+03  4.5632000000e+01
 3.7333000000e+03  4.6746000000e+01
 3.7667000000e+03  4.6766000000e+01
 3.8000000000e+03  4.4851000000e+01
 3.8333000000e+03  4.2157000000e+01
 3.8667000000e+03  3.8540000000e+01
 3.9000000000e+03  3.6578000000e+01
 3.9333000000e+03  3.7971000000e+01
 3.9667000000e+03  3.7248000000e+01
 4.0000000000e+03  3.6980000000e+01
 4.0333000000e+03  3.8151000000e+01
 4.0667000000e+03  3.6789000000e+01
 4.1000000000e+03  3.6193000000e+01
 4.1333000000e+03  3.1993000000e+01
 4.1667000000e+03  2.7772000000e+01
 4.2000000000e+03  2.8036000000e+01
 4.2333000000e+03  2.8251000000e+01
 4.2667000000e+03  2.7405000000e+01
 4.3000000000e+03  2.8892000000e+01
 4.3333000000e+03  2.7978000000e+01
 4.3667000000e+03  2.8048000000e+01
 4.4000000000e+03  2.5487000000e+01
 4.4333000000e+03  1.9715000000e+01
 4.4667000000e+03  1.8296000000e+01
 4.5000000000e+03  1.8831000000e+01
 4.5333000000e+03  1.7777000000e+01
 4.5667000000e+03  1.9139000000e+01
 4.6000000000e+03  1.8389000000e+01
 4.6333000000e+03  1.8347000000e+01
 4.6667000000e+03  1.6475000000e+01
 4.7000000000e+03  1.0334000000e+01
 4.7333000000e+03  8.0134000000e+00
 4.7667000000e+03  8.4903000000e+00
 4.8000000000e+03  7.4344000000e+00
 4.8333000000e+03  8.7269000000e+00
 4.8667000000e+03  7.9633000000e+00
 4.9000000000e+03  7.8825000000e+00
 4.9333000000e+03  5.0959000000e+00
 4.9667000000e+03 -1.1646000000e+00
 5.0000000000e+03 -2.8288000000e+00
 5.0333000000e+03 -2.4858000000e+00
 5.0667000000e+03 -3.3460000000e+00
 5.1000000000e+03 -2.0939000000e+00
 5.1333000000e+03 -3.0571000000e+00
 5.1667000000e+03 -2.4159000000e+00
 5.2000000000e+03 -2.2756000000e+00
 5.2333000000e+03 -2.8741000000e+00
 5.2667000000e+03 -1.7523000000e+00
 5.3000000000e+03 -2.8077000000e+00
 5.3333000000e+03 -1.8795000000e+00
 5.3667000000e+03 -2.1813000000e+00
 5.4000000000e+03 -2.3325000000e+00
 5.4333000000e+03 -1.5401000000e+00
 5.4667000000e+03 -2.5144000000e+00
 5.5000000000e+03 -1.3901000000e+00
 5.5333000000e+03 -2.1478000000e+00
 5.5667000000e+03 -1.7203000000e+00
 5.6000000000e+03 -1.5042000000e+00
 5.6333000000e+03 -2.0779000000e+00
 5.6667000000e+03 -1.0810000000e+00
 5.7000000000e+03 -2.0530000000e+00
 5.7333000000e+03 -1.1194000000e+00
 5.7667000000e+03 -1.6043000000e+00
 5.8000000000e+03 -1.4685000000e+00
 5.8333000000e+03 -1.0446000000e+00
 5.8667000000e+03 -1.7284000000e+00
 5.9000000000e+03 -7.4816000000e-01
 5.9333000000e+03 -1.6360000000e+00
 5.9667000000e+03 -8.2142000000e-01
 6.0000000000e+03 -1.2315000000e+00
 6.0333000000e+03 -1.1238000000e+00
 6.0667000000e+03 -7.5895000000e-01
 6.1000000000e+03 -1.3550000000e+00
 6.1333000000e+03 -4.8936000000e-01
 6.1667000000e+03 -1.3163000000e+00
 6.2000000000e+03 -5.0356000000e-01
 6.2333000000e+03 -1.0230000000e+00
 6.2667000000e+03 -7.3232000000e-01
 6.3000000000e+03 -6.2480000000e-01
 6.3333000000e+03 -9.6447000000e-01
 6.3667000000e+03 -3.2389000000e-01
 6.4000000000e+03 -1.0386000000e+00
 6.4333000000e+03 -2.2938000000e-01
 6.4667000000e+03 -9.0100000000e-01
 6.5000000000e+03 -3.4547000000e-01
 6.5333000000e+03 -6.1925000000e-01
 6.5667000000e+03 -5.5123000000e-01
 6.6000000000e+03 -3.1660000000e-01
 6.6333000000e+03 -7.1661000000e-01
 6.6667000000e+03 -1.1389000000e-01
 6.7000000000e+03 -7.5277000000e-01
 6.7333000000e+03 -6.9072000000e-02
 6.7667000000e+03 -6.4248000000e-01
 6.8000000000e+03 -1.5689000000e-01
 6.8333000000e+03 -4.3669000000e-01
 6.8667000000e+03 -3.0938000000e-01
 6.9000000000e+03 -2.0798000000e-01
 6.9333000000e+03 -4.4826000000e-01
 6.9667000000e+03 -3.8859000000e-02
 7.0000000000e+03 -5.1192000000e-01
 7.0333000000e+03  4.1269000000e-02
 7.0667000000e+03 -4.8409000000e-01
 7.1000000000e+03  2.1118000000e-02
 7.1333000000e+03 -3.7366000000e-01
 7.1667000000e+03 -6.1580000000e-02
 7.2000000000e+03 -2.2964000000e-01
 7.2333000000e+03 -1.6634000000e-01
 7.2667000000e+03 -8.5046000000e-02
 7.3000000000e+03 -2.5699000000e-01
 7.3333000000e+03  1.8779000000e-02
 7.3667000000e+03 -3.0199000000e-01
 7.4000000000e+03  7.7188000000e-02
 7.4333000000e+03 -3.0143000000e-01
 7.4667000000e+03  8.3265000000e-02
 7.5000000000e+03 -2.5461000000e-01
 7.5333000000e+03  5.0221000000e-02
 7.5667000000e+03 -1.8819000000e-01
 7.6000000000e+03 -1.7380000000e-04
 7.6333000000e+03 -1.0869000000e-01
 7.6667000000e+03 -5.8678000000e-02
 7.7000000000e+03 -3.9296000000e-02
 7.7333000000e+03 -1.0485000000e-01
 7.7667000000e+03  1.7032000000e-02
 7.8000000000e+03 -1.4058000000e-01
 7.8333000000e+03  4.9811000000e-02
 7.8667000000e+03 -1.5321000000e-01
 7.9000000000e+03  6.7475000000e-02
 7.9333000000e+03 -1.5204000000e-01
 7.9667000000e+03  6.5684000000e-02
 8.0000000000e+03 -1.3544000000e-01
 8.0333000000e+03  5.2970000000e-02
 8.0667000000e+03 -1.1490000000e-01
 8.1000000000e+03  3.3702000000e-02
 8.1333000000e+03 -8.5626000000e-02
 8.1667000000e+03  1.2654000000e-02
 8.2000000000e+03 -5.9454000000e-02
 8.2333000000e+03 -6.3513000000e-03
 8.2667000000e+03 -3.4028000000e-02
 8.3000000000e+03 -2.3327000000e-02
 8.3333000000e+03 -1.4398000000e-02
 8.3667000000e+03 -3.4913000000e-02
 8.4000000000e+03 -4.4652000000e-04
 8.4333000000e+03 -4.3497000000e-02
 8.4667000000e+03  1.0544000000e-02
 8.5000000000e+03 -4.9862000000e-02
 8.5333000000e+03  1.4415000000e-02
 8.5667000000e+03 -5.0989000000e-02
 8.6000000000e+03  1.8644000000e-02
 8.6333000000e+03 -5.3222000000e-02
 8.6667000000e+03  1.9235000000e-02
 8.7000000000e+03 -4.7989000000e-02
 8.7333000000e+03  1.8600000000e-02
 8.7667000000e+03 -4.6986000000e-02
 8.8000000000e+03  1.9668000000e-02
 8.8333000000e+03 -4.1400000000e-02
 8.8667000000e+03  1.5568000000e-02
 8.9000000000e+03 -3.6608000000e-02
 8.9333000000e+03  1.6479000000e-02
 8.9667000000e+03 -3.3161000000e-02
 9.0000000000e+03  1.2607000000e-02
 9.0333000000e+03 -2.7637000000e-02
 9.0667000000e+03  1.1797000000e-02
 9.1000000000e+03 -2.7895000000e-02
 9.1333000000e+03  1.0840000000e-02
 9.1667000000e+03 -2.3142000000e-02
 9.2000000000e+03  7.5900000000e-03
 9.2333000000e+03 -2.3455000000e-02
 9.2667000000e+03  8.7949000000e-03
 9.3000000000e+03 -2.0472000000e-02
 9.3333000000e+03  3.8118000000e-03
 9.3667000000e+03 -1.8589000000e-02
 9.4000000000e+03  6.5965000000e-03
 9.4333000000e+03 -1.7668000000e-02
 9.4667000000e+03  3.8760000000e-03
 9.5000000000e+03 -1.3511000000e-02
 9.5333000000e+03  4.9862000000e-03
 9.5667000000e+03 -1.4908000000e-02
 9.6000000000e+03  5.7018000000e-03
 9.6333000000e+03 -1.0458000000e-02
 9.6667000000e+03  2.6121000000e-03
 9.7000000000e+03 -1.0429000000e-02
 9.7333000000e+03  4.8998000000e-03
 9.7667000000e+03 -8.2144000000e-03
 9.8000000000e+03 -4.2391000000e-04
 9.8333000000e+03 -5.9250000000e-03
 9.8667000000e+03  2.0198000000e-03
 9.9000000000e+03 -4.9331000000e-03
 9.9333000000e+03 -1.0883000000e-03
 9.9667000000e+03  3.4997000000e-04
 1.0000000000e+04  0.0000000000e+00


==> diagrams/compareAB/x_plot_dat00900_fe2_RVEB.dat <==
## Displacement Data for plot.dat00900.vtu
##              x                 u
 0.0000000000e+00  0.0000000000e+00
 3.3333000000e+01  2.8527000000e+00
 6.6667000000e+01  5.7160000000e+00
 1.0000000000e+02  8.5419000000e+00
 1.3333000000e+02  1.1478000000e+01
 1.6667000000e+02  1.4269000000e+01
 2.0000000000e+02  1.7189000000e+01
 2.3333000000e+02  1.9986000000e+01
 2.6667000000e+02  2.2883000000e+01
 3.0000000000e+02  2.5692000000e+01
 3.3333000000e+02  2.8620000000e+01
 3.6667000000e+02  3.1382000000e+01
 4.0000000000e+02  3.4311000000e+01
 4.3333000000e+02  3.7072000000e+01
 4.6667000000e+02  3.9998000000e+01
 5.0000000000e+02  4.2847000000e+01
 5.3333000000e+02  4.5611000000e+01
 5.6667000000e+02  4.8539000000e+01
 6.0000000000e+02  5.1337000000e+01
 6.3333000000e+02  5.4193000000e+01
 6.6667000000e+02  5.6999000000e+01
 7.0000000000e+02  5.9930000000e+01
 7.3333000000e+02  6.2663000000e+01
 7.6667000000e+02  6.5499000000e+01
 8.0000000000e+02  6.8384000000e+01
 8.3333000000e+02  7.1296000000e+01
 8.6667000000e+02  7.3927000000e+01
 9.0000000000e+02  7.6974000000e+01
 9.3333000000e+02  7.9791000000e+01
 9.6667000000e+02  8.2667000000e+01
 1.0000000000e+03  8.5370000000e+01
 1.0333000000e+03  8.7911000000e+01
 1.0667000000e+03  9.1947000000e+01
 1.1000000000e+03  9.2271000000e+01
 1.1333000000e+03  9.2972000000e+01
 1.1667000000e+03  9.2733000000e+01
 1.2000000000e+03  9.3159000000e+01
 1.2333000000e+03  9.2802000000e+01
 1.2667000000e+03  9.3293000000e+01
 1.3000000000e+03  9.2912000000e+01
 1.3333000000e+03  9.3079000000e+01
 1.3667000000e+03  9.2772000000e+01
 1.4000000000e+03  9.3148000000e+01
 1.4333000000e+03  9.2396000000e+01
 1.4667000000e+03  9.2965000000e+01
 1.5000000000e+03  9.2258000000e+01
 1.5333000000e+03  9.2623000000e+01
 1.5667000000e+03  9.1780000000e+01
 1.6000000000e+03  9.2400000000e+01
 1.6333000000e+03  9.1697000000e+01
 1.6667000000e+03  9.1614000000e+01
 1.7000000000e+03  9.0828000000e+01
 1.7333000000e+03  9.1036000000e+01
 1.7667000000e+03  9.0308000000e+01
 1.8000000000e+03  8.9700000000e+01
 1.8333000000e+03  8.8548000000e+01
 1.8667000000e+03  8.8676000000e+01
 1.9000000000e+03  8.7779000000e+01
 1.9333000000e+03  8.7509000000e+01
 1.9667000000e+03  8.5796000000e+01
 2.0000000000e+03  8.5128000000e+01
 2.0333000000e+03  8.4444000000e+01
 2.0667000000e+03  8.4145000000e+01
 2.1000000000e+03  8.2708000000e+01
 2.1333000000e+03  8.2580000000e+01
 2.1667000000e+03  8.1814000000e+01
 2.2000000000e+03  8.2120000000e+01
 2.2333000000e+03  8.2145000000e+01
 2.2667000000e+03  8.2540000000e+01
 2.3000000000e+03  8.2251000000e+01
 2.3333000000e+03  8.1928000000e+01
 2.3667000000e+03  8.2110000000e+01
 2.4000000000e+03  8.2355000000e+01
 2.4333000000e+03  8.2729000000e+01
 2.4667000000e+03  8.2486000000e+01
 2.5000000000e+03  8.2427000000e+01
 2.5333000000e+03  8.1648000000e+01
 2.5667000000e+03  8.2210000000e+01
 2.6000000000e+03  8.1437000000e+01
 2.6333000000e+03  8.2314000000e+01
 2.6667000000e+03  8.1308000000e+01
 2.7000000000e+03  8.2481000000e+01
 2.7333000000e+03  8.2098000000e+01
 2.7667000000e+03  7.9666000000e+01
 2.8000000000e+03  7.9057000000e+01
 2.8333000000e+03  7.7571000000e+01
 2.8667000000e+03  7.6034000000e+01
 2.9000000000e+03  7.6920000000e+01
 2.9333000000e+03  7.6132000000e+01
 2.9667000000e+03  7.6324000000e+01
 3.0000000000e+03  7.6322000000e+01
 3.0333000000e+03  7.5782000000e+01
 3.0667000000e+03  7.5597000000e+01
 3.1000000000e+03  7.5750000000e+01
 3.1333000000e+03  7.5704000000e+01
 3.1667000000e+03  7.6090000000e+01
 3.2000000000e+03  7.5916000000e+01
 3.2333000000e+03  7.5359000000e+01
 3.2667000000e+03  7.5677000000e+01
 3.3000000000e+03  7.5034000000e+01
 3.3333000000e+03  7.5051000000e+01
 3.3667000000e+03  7.5144000000e+01
 3.4000000000e+03  7.3221000000e+01
 3.4333000000e+03  7.0648000000e+01
 3.4667000000e+03  6.7726000000e+01
 3.5000000000e+03  6.4367000000e+01
 3.5333000000e+03  6.1243000000e+01
 3.5667000000e+03  5.7213000000e+01
 3.6000000000e+03  5.3456000000e+01
 3.6333000000e+03  5.0888000000e+01
 3.6667000000e+03  4.8585000000e+01
 3.7000000000e+03  4.4933000000e+01
 3.7333000000e+03  4.3703000000e+01
 3.7667000000e+03  4.0804000000e+01
 3.8000000000e+03  3.8395000000e+01
 3.8333000000e+03  3.4670000000e+01
 3.8667000000e+03  3.2725000000e+01
 3.9000000000e+03  2.8873000000e+01
 3.9333000000e+03  2.7015000000e+01
 3.9667000000e+03  2.2982000000e+01
 4.0000000000e+03  2.0836000000e+01
 4.0333000000e+03  1.7078000000e+01
 4.0667000000e+03  1.5098000000e+01
 4.1000000000e+03  1.1660000000e+01
 4.1333000000e+03  8.7635000000e+00
 4.1667000000e+03  5.7303000000e+00
 4.2000000000e+03  3.0196000000e+00
 4.2333000000e+03  3.3054000000e-01
 4.2667000000e+03 -3.1610000000e+00
 4.3000000000e+03 -4.8790000000e+00
 4.3333000000e+03 -7.8566000000e+00
 4.3667000000e+03 -7.2335000000e+00
 4.4000000000e+03 -7.4045000000e+00
 4.4333000000e+03 -7.2379000000e+00
 4.4667000000e+03 -7.4213000000e+00
 4.5000000000e+03 -6.9976000000e+00
 4.5333000000e+03 -7.5111000000e+00
 4.5667000000e+03 -6.7812000000e+00
 4.6000000000e+03 -7.4996000000e+00
 4.6333000000e+03 -6.6634000000e+00
 4.6667000000e+03 -7.3474000000e+00
 4.7000000000e+03 -6.6581000000e+00
 4.7333000000e+03 -7.1321000000e+00
 4.7667000000e+03 -6.7490000000e+00
 4.8000000000e+03 -6.9205000000e+00
 4.8333000000e+03 -6.7077000000e+00
 4.8667000000e+03 -6.8399000000e+00
 4.9000000000e+03 -6.5086000000e+00
 4.9333000000e+03 -6.7638000000e+00
 4.9667000000e+03 -6.3509000000e+00
 5.0000000000e+03 -6.5733000000e+00
 5.0333000000e+03 -6.4258000000e+00
 5.0667000000e+03 -6.2830000000e+00
 5.1000000000e+03 -6.5286000000e+00
 5.1333000000e+03 -5.9945000000e+00
 5.1667000000e+03 -6.5598000000e+00
 5.2000000000e+03 -5.7943000000e+00
 5.2333000000e+03 -6.4480000000e+00
 5.2667000000e+03 -5.7269000000e+00
 5.3000000000e+03 -6.1983000000e+00
 5.3333000000e+03 -5.7910000000e+00
 5.3667000000e+03 -6.0273000000e+00
 5.4000000000e+03 -5.7190000000e+00
 5.4333000000e+03 -6.0020000000e+00
 5.4667000000e+03 -5.5280000000e+00
 5.5000000000e+03 -5.9904000000e+00
 5.5333000000e+03 -5.3558000000e+00
 5.5667000000e+03 -5.8666000000e+00
 5.6000000000e+03 -5.3428000000e+00
 5.6333000000e+03 -5.6610000000e+00
 5.6667000000e+03 -5.4766000000e+00
 5.7000000000e+03 -5.3623000000e+00
 5.7333000000e+03 -5.6500000000e+00
 5.7667000000e+03 -5.0766000000e+00
 5.8000000000e+03 -5.6597000000e+00
 5.8333000000e+03 -4.8986000000e+00
 5.8667000000e+03 -5.4904000000e+00
 5.9000000000e+03 -4.8541000000e+00
 5.9333000000e+03 -5.3420000000e+00
 5.9667000000e+03 -4.8091000000e+00
 6.0000000000e+03 -5.2272000000e+00
 6.0333000000e+03 -4.8058000000e+00
 6.0667000000e+03 -5.2405000000e+00
 6.1000000000e+03 -4.6760000000e+00
 6.1333000000e+03 -5.2247000000e+00
 6.1667000000e+03 -4.5041000000e+00
 6.2000000000e+03 -5.2200000000e+00
 6.2333000000e+03 -4.4339000000e+00
 6.2667000000e+03 -5.0505000000e+00
 6.3000000000e+03 -4.5489000000e+00
 6.3333000000e+03 -4.8969000000e+00
 6.3667000000e+03 -4.7642000000e+00
 6.4000000000e+03 -4.7078000000e+00
 6.4333000000e+03 -4.9999000000e+00
 6.4667000000e+03 -4.5117000000e+00
 6.5000000000e+03 -5.1517000000e+00
 6.5333000000e+03 -4.4646000000e+00
 6.5667000000e+03 -5.1487000000e+00
 6.6000000000e+03 -4.4708000000e+00
 6.6333000000e+03 -5.1077000000e+00
 6.6667000000e+03 -4.5811000000e+00
 6.7000000000e+03 -5.0617000000e+00
 6.7333000000e+03 -4.6957000000e+00
 6.7667000000e+03 -4.9923000000e+00
 6.8000000000e+03 -4.7671000000e+00
 6.8333000000e+03 -5.0193000000e+00
 6.8667000000e+03 -4.7117000000e+00
 6.9000000000e+03 -5.0051000000e+00
 6.9333000000e+03 -4.6543000000e+00
 6.9667000000e+03 -4.9399000000e+00
 7.0000000000e+03 -4.7011000000e+00
 7.0333000000e+03 -4.7844000000e+00
 7.0667000000e+03 -4.8349000000e+00
 7.1000000000e+03 -4.5702000000e+00
 7.1333000000e+03 -5.0144000000e+00
 7.1667000000e+03 -4.3524000000e+00
 7.2000000000e+03 -5.0942000000e+00
 7.2333000000e+03 -4.0940000000e+00
 7.2667000000e+03 -5.0209000000e+00
 7.3000000000e+03 -4.0333000000e+00
 7.3333000000e+03 -4.8510000000e+00
 7.3667000000e+03 -4.0545000000e+00
 7.4000000000e+03 -4.5506000000e+00
 7.4333000000e+03 -4.2505000000e+00
 7.4667000000e+03 -4.2337000000e+00
 7.5000000000e+03 -4.3988000000e+00
 7.5333000000e+03 -3.9116000000e+00
 7.5667000000e+03 -4.3420000000e+00
 7.6000000000e+03 -3.6775000000e+00
 7.6333000000e+03 -4.1208000000e+00
 7.6667000000e+03 -3.5136000000e+00
 7.7000000000e+03 -3.9454000000e+00
 7.7333000000e+03 -3.4221000000e+00
 7.7667000000e+03 -3.8573000000e+00
 7.8000000000e+03 -3.3169000000e+00
 7.8333000000e+03 -3.7910000000e+00
 7.8667000000e+03 -3.2149000000e+00
 7.9000000000e+03 -3.6706000000e+00
 7.9333000000e+03 -3.0947000000e+00
 7.9667000000e+03 -3.4332000000e+00
 8.0000000000e+03 -3.0382000000e+00
 8.0333000000e+03 -3.1567000000e+00
 8.0667000000e+03 -2.9886000000e+00
 8.1000000000e+03 -2.8903000000e+00
 8.1333000000e+03 -2.9246000000e+00
 8.1667000000e+03 -2.7256000000e+00
 8.2000000000e+03 -2.9162000000e+00
 8.2333000000e+03 -2.5782000000e+00
 8.2667000000e+03 -2.9382000000e+00
 8.3000000000e+03 -2.3879000000e+00
 8.3333000000e+03 -2.9511000000e+00
 8.3667000000e+03 -2.1553000000e+00
 8.4000000000e+03 -2.8949000000e+00
 8.4333000000e+03 -1.9548000000e+00
 8.4667000000e+03 -2.7690000000e+00
 8.5000000000e+03 -1.8590000000e+00
 8.5333000000e+03 -2.5445000000e+00
 8.5667000000e+03 -1.8349000000e+00
 8.6000000000e+03 -2.2586000000e+00
 8.6333000000e+03 -1.9412000000e+00
 8.6667000000e+03 -2.0065000000e+00
 8.7000000000e+03 -2.1138000000e+00
 8.7333000000e+03 -1.6718000000e+00
 8.7667000000e+03 -2.2522000000e+00
 8.8000000000e+03 -1.4120000000e+00
 8.8333000000e+03 -2.2315000000e+00
 8.8667000000e+03 -1.2350000000e+00
 8.9000000000e+03 -1.9593000000e+00
 8.9333000000e+03 -1.1267000000e+00
 8.9667000000e+03 -1.5607000000e+00
 9.0000000000e+03 -1.0385000000e+00
 9.0333000000e+03 -1.1570000000e+00
 9.0667000000e+03 -1.0032000000e+00
 9.1000000000e+03 -8.7682000000e-01
 9.1333000000e+03 -1.0026000000e+00
 9.1667000000e+03 -5.5678000000e-01
 9.2000000000e+03 -1.0319000000e+00
 9.2333000000e+03 -2.2424000000e-01
 9.2667000000e+03 -1.0158000000e+00
 9.3000000000e+03  1.1800000000e-01
 9.3333000000e+03 -7.4463000000e-01
 9.3667000000e+03  3.0465000000e-01
 9.4000000000e+03 -4.4715000000e-01
 9.4333000000e+03  2.3626000000e-01
 9.4667000000e+03 -1.9657000000e-01
 9.5000000000e+03  6.4618000000e-02
 9.5333000000e+03  9.3116000000e-03
 9.5667000000e+03 -1.4747000000e-01
 9.6000000000e+03  2.6737000000e-01
 9.6333000000e+03 -2.7599000000e-01
 9.6667000000e+03  5.1089000000e-01
 9.7000000000e+03 -3.3639000000e-01
 9.7333000000e+03  6.2028000000e-01
 9.7667000000e+03 -2.8178000000e-01
 9.8000000000e+03  5.5099000000e-01
 9.8333000000e+03 -1.7240000000e-01
 9.8667000000e+03  3.6746000000e-01
 9.9000000000e+03 -3.0533000000e-02
 9.9333000000e+03  1.9324000000e-01
 9.9667000000e+03  2.4168000000e-02
 1.0000000000e+04  0.0000000000e+00


==> diagrams/convergence/x_plot_dat00300_fe2_reduced-2.dat <==
## Displacement Data for plot.dat00300.vtu
##              x                 u
 0.0000000000e+00  0.0000000000e+00
 6.6667000000e+01  2.9956000000e-10
 1.3333000000e+02 -8.8725000000e-10
 2.0000000000e+02  6.5232000000e-10
 2.6667000000e+02 -6.6252000000e-10
 3.3333000000e+02 -2.4042000000e-10
 4.0000000000e+02 -3.2104000000e-10
 4.6667000000e+02 -2.5238000000e-10
 5.3333000000e+02 -3.9753000000e-10
 6.0000000000e+02 -3.1806000000e-10
 6.6667000000e+02  3.0134000000e-10
 7.3333000000e+02  2.4857000000e-10
 8.0000000000e+02  1.5895000000e-09
 8.6667000000e+02  3.3994000000e-10
 9.3333000000e+02  2.6171000000e-10
 1.0000000000e+03 -3.6452000000e-10
 1.0667000000e+03  9.6753000000e-10
 1.1333000000e+03  1.6858000000e-09
 1.2000000000e+03  1.1262000000e-09
 1.2667000000e+03  2.5217000000e-09
 1.3333000000e+03  1.8961000000e-09
 1.4000000000e+03 -3.9437000000e-11
 1.4667000000e+03  9.5799000000e-10
 1.5333000000e+03  2.4800000000e-09
 1.6000000000e+03  6.4768000000e-10
 1.6667000000e+03  1.1938000000e-09
 1.7333000000e+03  5.0959000000e-10
 1.8000000000e+03  2.5072000000e-09
 1.8667000000e+03  1.6340000000e-09
 1.9333000000e+03  1.1301000000e-09
 2.0000000000e+03  2.1158000000e-09
 2.0667000000e+03  1.3894000000e-09
 2.1333000000e+03  2.2105000000e-09
 2.2000000000e+03  1.7513000000e-09
 2.2667000000e+03  1.4300000000e-09
 2.3333000000e+03  2.2521000000e-09
 2.4000000000e+03  2.3634000000e-09
 2.4667000000e+03  2.4386000000e-09
 2.5333000000e+03  2.8863000000e-09
 2.6000000000e+03  4.0400000000e-09
 2.6667000000e+03  1.8775000000e-09
 2.7333000000e+03  3.5937000000e-09
 2.8000000000e+03  3.4115000000e-09
 2.8667000000e+03  3.3706000000e-09
 2.9333000000e+03  3.5833000000e-09
 3.0000000000e+03  3.5530000000e-09
 3.0667000000e+03  2.9282000000e-09
 3.1333000000e+03  3.2671000000e-09
 3.2000000000e+03  4.3386000000e-09
 3.2667000000e+03  4.0878000000e-09
 3.3333000000e+03  5.1508000000e-09
 3.4000000000e+03  3.8291000000e-09
 3.4667000000e+03  3.2884000000e-09
 3.5333000000e+03  5.1613000000e-09
 3.6000000000e+03  4.3118000000e-09
 3.6667000000e+03  3.9270000000e-09
 3.7333000000e+03  4.1321000000e-09
 3.8000000000e+03  4.1731000000e-09
 3.8667000000e+03  4.0516000000e-09
 3.9333000000e+03  5.0633000000e-09
 4.0000000000e+03  4.9035000000e-09
 4.0667000000e+03  4.9896000000e-09
 4.1333000000e+03  4.6856000000e-09
 4.2000000000e+03  4.4645000000e-09
 4.2667000000e+03  6.5528000000e-09
 4.3333000000e+03  4.7856000000e-09
 4.4000000000e+03  4.9996000000e-09
 4.4667000000e+03  5.9089000000e-09
 4.5333000000e+03  5.0158000000e-09
 4.6000000000e+03  8.1681000000e-09
 4.6667000000e+03  6.8740000000e-09
 4.7333000000e+03  6.6489000000e-09
 4.8000000000e+03  7.0143000000e-09
 4.8667000000e+03  6.1885000000e-09
 4.9333000000e+03  7.2962000000e-09
 5.0000000000e+03  6.0014000000e-09
 5.0667000000e+03  6.3316000000e-09
 5.1333000000e+03  5.8704000000e-09
 5.2000000000e+03  6.8174000000e-09
 5.2667000000e+03  8.2200000000e-09
 5.3333000000e+03 -3.5578000000e-07
 5.4000000000e+03  5.0322000000e-04
 5.4667000000e+03 -6.1979000000e-01
 5.5333000000e+03 -1.0032000000e+01
 5.6000000000e+03 -1.2211000000e+01
 5.6667000000e+03 -2.1236000000e+01
 5.7333000000e+03 -2.3543000000e+01
 5.8000000000e+03 -3.2145000000e+01
 5.8667000000e+03 -3.4528000000e+01
 5.9333000000e+03 -4.2536000000e+01
 6.0000000000e+03 -4.5130000000e+01
 6.0667000000e+03 -5.2317000000e+01
 6.1333000000e+03 -5.5303000000e+01
 6.2000000000e+03 -6.1455000000e+01
 6.2667000000e+03 -6.4912000000e+01
 6.3333000000e+03 -6.9956000000e+01
 6.4000000000e+03 -7.3714000000e+01
 6.4667000000e+03 -7.7800000000e+01
 6.5333000000e+03 -8.1430000000e+01
 6.6000000000e+03 -8.4787000000e+01
 6.6667000000e+03 -8.7914000000e+01
 6.7333000000e+03 -9.0643000000e+01
 6.8000000000e+03 -9.3105000000e+01
 6.8667000000e+03 -9.5183000000e+01
 6.9333000000e+03 -9.6928000000e+01
 7.0000000000e+03 -9.8298000000e+01
 7.0667000000e+03 -9.9295000000e+01
 7.1333000000e+03 -9.9900000000e+01
 7.2000000000e+03 -1.0010000000e+02
 7.2667000000e+03 -9.9889000000e+01
 7.3333000000e+03 -9.9246000000e+01
 7.4000000000e+03 -9.8159000000e+01
 7.4667000000e+03 -9.6612000000e+01
 7.5333000000e+03 -9.4590000000e+01
 7.6000000000e+03 -9.2078000000e+01
 7.6667000000e+03 -8.9058000000e+01
 7.7333000000e+03 -8.5513000000e+01
 7.8000000000e+03 -8.1425000000e+01
 7.8667000000e+03 -7.6775000000e+01
 7.9333000000e+03 -7.1545000000e+01
 8.0000000000e+03 -6.5715000000e+01
 8.0667000000e+03 -5.9266000000e+01
 8.1333000000e+03 -5.2181000000e+01
 8.2000000000e+03 -4.4441000000e+01
 8.2667000000e+03 -3.6032000000e+01
 8.3333000000e+03 -2.6944000000e+01
 8.4000000000e+03 -1.7179000000e+01
 8.4667000000e+03 -6.7216000000e+00
 8.5333000000e+03 -1.9874000000e+00
 8.6000000000e+03 -2.0862000000e-01
 8.6667000000e+03 -3.8577000000e-01
 8.7333000000e+03 -9.7734000000e-01
 8.8000000000e+03 -1.0043000000e+00
 8.8667000000e+03 -6.1553000000e-01
 8.9333000000e+03 -2.1852000000e-01
 9.0000000000e+03 -5.6036000000e-04
 9.0667000000e+03  6.7771000000e-02
 9.1333000000e+03  6.1950000000e-02
 9.2000000000e+03  3.5720000000e-02
 9.2667000000e+03  1.2971000000e-02
 9.3333000000e+03 -2.5402000000e-03
 9.4000000000e+03 -1.0849000000e-02
 9.4667000000e+03 -1.4788000000e-02
 9.5333000000e+03 -1.6038000000e-02
 9.6000000000e+03 -1.5638000000e-02
 9.6667000000e+03 -1.4225000000e-02
 9.7333000000e+03 -1.2112000000e-02
 9.8000000000e+03 -9.5012000000e-03
 9.8667000000e+03 -6.5328000000e-03
 9.9333000000e+03 -3.3265000000e-03
 1.0000000000e+04  0.0000000000e+00


==> diagrams/convergence/x_plot_dat00300_reference_reduced-30.dat <==
## Displacement Data for plot.dat00300.vtu
##              x                 u
 0.0000000000e+00  0.0000000000e+00
 7.5000000000e+01  2.7622000000e-11
 1.5000000000e+02 -7.9571000000e-12
 2.2500000000e+02  2.7769000000e-11
 3.0000000000e+02  1.0394000000e-11
 3.7500000000e+02  8.8525000000e-12
 4.5000000000e+02  5.8316000000e-11
 5.2500000000e+02  5.7222000000e-11
 6.0000000000e+02  2.7804000000e-11
 6.7500000000e+02  4.8745000000e-12
 7.5000000000e+02 -2.0103000000e-12
 8.2500000000e+02  6.7061000000e-13
 9.0000000000e+02 -1.7701000000e-11
 9.7500000000e+02  2.0442000000e-11
 1.0500000000e+03  1.2126000000e-11
 1.1250000000e+03  1.1641000000e-11
 1.2000000000e+03 -2.4168000000e-11
 1.2750000000e+03 -4.9879000000e-12
 1.3500000000e+03 -2.3907000000e-11
 1.4250000000e+03  2.6297000000e-11
 1.5000000000e+03  2.0657000000e-11
 1.5750000000e+03  2.9500000000e-11
 1.6500000000e+03  9.1516000000e-12
 1.7250000000e+03 -1.8363000000e-11
 1.8000000000e+03 -4.2465000000e-11
 1.8750000000e+03  6.6925000000e-12
 1.9500000000e+03  3.4112000000e-12
 2.0250000000e+03  1.4786000000e-12
 2.1000000000e+03 -1.2370000000e-11
 2.1750000000e+03  1.2944000000e-12
 2.2500000000e+03 -3.2089000000e-12
 2.3250000000e+03 -3.8203000000e-12
 2.4000000000e+03  8.1015000000e-12
 2.4750000000e+03 -1.7072000000e-11
 2.5500000000e+03 -3.7436000000e-11
 2.6250000000e+03 -2.9040000000e-11
 2.7000000000e+03 -3.1385000000e-11
 2.7750000000e+03 -2.2630000000e-11
 2.8500000000e+03 -2.3352000000e-11
 2.9250000000e+03 -2.9576000000e-11
 3.0000000000e+03 -1.7594000000e-11
 3.0750000000e+03  2.7858000000e-12
 3.1500000000e+03  5.7863000000e-12
 3.2250000000e+03 -1.4371000000e-11
 3.3000000000e+03  8.9024000000e-12
 3.3750000000e+03  1.8074000000e-14
 3.4500000000e+03 -2.0357000000e-11
 3.5250000000e+03 -2.1260000000e-11
 3.6000000000e+03  4.1472000000e-12
 3.6750000000e+03  2.3146000000e-11
 3.7500000000e+03  5.8466000000e-12
 3.8250000000e+03 -3.1926000000e-12
 3.9000000000e+03 -2.4880000000e-11
 3.9750000000e+03 -2.3885000000e-11
 4.0500000000e+03  2.3449000000e-12
 4.1250000000e+03  9.2034000000e-13
 4.2000000000e+03 -3.5213000000e-12
 4.2750000000e+03  1.6858000000e-11
 4.3500000000e+03  3.0373000000e-11
 4.4250000000e+03 -4.0946000000e-12
 4.5000000000e+03  1.2978000000e-11
 4.5750000000e+03  1.2703000000e-11
 4.6500000000e+03 -2.2762000000e-11
 4.7250000000e+03  3.1075000000e-11
 4.8000000000e+03  1.8311000000e-11
 4.8750000000e+03 -1.1836000000e-11
 4.9500000000e+03  2.1448000000e-11
 5.0250000000e+03 -3.7596000000e-13
 5.1000000000e+03 -3.8281000000e-11
 5.1750000000e+03 -4.6934000000e-10
 5.2500000000e+03 -6.9752000000e-08
 5.3250000000e+03 -3.0633000000e-05
 5.4000000000e+03 -1.3626000000e-02
 5.4750000000e+03 -2.3160000000e+00
 5.5500000000e+03 -1.1323000000e+01
 5.6250000000e+03 -1.4348000000e+01
 5.7000000000e+03 -2.2848000000e+01
 5.7750000000e+03 -2.7447000000e+01
 5.8500000000e+03 -3.3564000000e+01
 5.9250000000e+03 -4.0473000000e+01
 6.0000000000e+03 -4.4720000000e+01
 6.0750000000e+03 -5.1889000000e+01
 6.1500000000e+03 -5.5494000000e+01
 6.2250000000e+03 -6.1869000000e+01
 6.3000000000e+03 -6.7724000000e+01
 6.3750000000e+03 -7.1617000000e+01
 6.4500000000e+03 -7.6352000000e+01
 6.5250000000e+03 -8.0714000000e+01
 6.6000000000e+03 -8.4793000000e+01
 6.6750000000e+03 -8.8088000000e+01
 6.7500000000e+03 -9.0952000000e+01
 6.8250000000e+03 -9.3799000000e+01
 6.9000000000e+03 -9.6139000000e+01
 6.9750000000e+03 -9.7762000000e+01
 7.0500000000e+03 -9.8984000000e+01
 7.1250000000e+03 -9.9850000000e+01
 7.2000000000e+03 -1.0014000000e+02
 7.2750000000e+03 -9.9902000000e+01
 7.3500000000e+03 -9.9196000000e+01
 7.4250000000e+03 -9.7782000000e+01
 7.5000000000e+03 -9.5703000000e+01
 7.5750000000e+03 -9.3304000000e+01
 7.6500000000e+03 -9.0363000000e+01
 7.7250000000e+03 -8.6304000000e+01
 7.8000000000e+03 -8.1469000000e+01
 7.8750000000e+03 -7.6560000000e+01
 7.9500000000e+03 -7.1021000000e+01
 8.0250000000e+03 -6.3886000000e+01
 8.1000000000e+03 -5.5851000000e+01
 8.1750000000e+03 -4.8037000000e+01
 8.2500000000e+03 -3.9507000000e+01
 8.3250000000e+03 -2.8855000000e+01
 8.4000000000e+03 -1.7230000000e+01
 8.4750000000e+03 -6.3259000000e+00
 8.5500000000e+03 -3.4269000000e+00
 8.6250000000e+03 -1.8689000000e+00
 8.7000000000e+03 -1.1241000000e+00
 8.7750000000e+03 -4.6148000000e-01
 8.8500000000e+03 -2.8971000000e-01
 8.9250000000e+03 -6.3280000000e-02
 9.0000000000e+03 -1.2576000000e-01
 9.0750000000e+03 -1.1198000000e-01
 9.1500000000e+03 -9.7796000000e-02
 9.2250000000e+03 -8.9064000000e-02
 9.3000000000e+03 -7.8373000000e-02
 9.3750000000e+03 -6.9537000000e-02
 9.4500000000e+03 -6.0741000000e-02
 9.5250000000e+03 -5.1217000000e-02
 9.6000000000e+03 -4.1829000000e-02
 9.6750000000e+03 -3.3962000000e-02
 9.7500000000e+03 -2.6403000000e-02
 9.8250000000e+03 -1.8007000000e-02
 9.9000000000e+03 -9.9329000000e-03
 9.9750000000e+03 -2.9640000000e-03


==> diagrams/convergence/x_plot_dat00600_fe2_reduced-2.dat <==
## Displacement Data for plot.dat00600.vtu
##              x                 u
 0.0000000000e+00  0.0000000000e+00
 6.6667000000e+01  5.5630000000e-09
 1.3333000000e+02 -3.2650000000e-06
 2.0000000000e+02 -9.6818000000e-04
 2.6667000000e+02 -3.6181000000e+00
 3.3333000000e+02 -1.1356000000e+01
 4.0000000000e+02 -1.1487000000e+01
 4.6667000000e+02 -1.5398000000e+01
 5.3333000000e+02 -2.2452000000e+01
 6.0000000000e+02 -2.2557000000e+01
 6.6667000000e+02 -2.5816000000e+01
 7.3333000000e+02 -3.2983000000e+01
 8.0000000000e+02 -3.3151000000e+01
 8.6667000000e+02 -3.5322000000e+01
 9.3333000000e+02 -4.2844000000e+01
 1.0000000000e+03 -4.3208000000e+01
 1.0667000000e+03 -4.4354000000e+01
 1.1333000000e+03 -5.1817000000e+01
 1.2000000000e+03 -5.2676000000e+01
 1.2667000000e+03 -5.3189000000e+01
 1.3333000000e+03 -5.9739000000e+01
 1.4000000000e+03 -6.1483000000e+01
 1.4667000000e+03 -6.1722000000e+01
 1.5333000000e+03 -6.6756000000e+01
 1.6000000000e+03 -6.9566000000e+01
 1.6667000000e+03 -6.9726000000e+01
 1.7333000000e+03 -7.3171000000e+01
 1.8000000000e+03 -7.6844000000e+01
 1.8667000000e+03 -7.7078000000e+01
 1.9333000000e+03 -7.9305000000e+01
 2.0000000000e+03 -8.3211000000e+01
 2.0667000000e+03 -8.3693000000e+01
 2.1333000000e+03 -8.5208000000e+01
 2.2000000000e+03 -8.8658000000e+01
 2.2667000000e+03 -8.9528000000e+01
 2.3333000000e+03 -9.0711000000e+01
 2.4000000000e+03 -9.3209000000e+01
 2.4667000000e+03 -9.4428000000e+01
 2.5333000000e+03 -9.5425000000e+01
 2.6000000000e+03 -9.6839000000e+01
 2.6667000000e+03 -9.7926000000e+01
 2.7333000000e+03 -9.8656000000e+01
 2.8000000000e+03 -9.9295000000e+01
 2.8667000000e+03 -9.9808000000e+01
 2.9333000000e+03 -1.0010000000e+02
 3.0000000000e+03 -1.0017000000e+02
 3.0667000000e+03 -1.0007000000e+02
 3.1333000000e+03 -9.9783000000e+01
 3.2000000000e+03 -9.9287000000e+01
 3.2667000000e+03 -9.8591000000e+01
 3.3333000000e+03 -9.7696000000e+01
 3.4000000000e+03 -9.6590000000e+01
 3.4667000000e+03 -9.5276000000e+01
 3.5333000000e+03 -9.3751000000e+01
 3.6000000000e+03 -9.2012000000e+01
 3.6667000000e+03 -9.0049000000e+01
 3.7333000000e+03 -8.7869000000e+01
 3.8000000000e+03 -8.5466000000e+01
 3.8667000000e+03 -8.2830000000e+01
 3.9333000000e+03 -7.9969000000e+01
 4.0000000000e+03 -7.6870000000e+01
 4.0667000000e+03 -7.3533000000e+01
 4.1333000000e+03 -6.9957000000e+01
 4.2000000000e+03 -6.6135000000e+01
 4.2667000000e+03 -6.2066000000e+01
 4.3333000000e+03 -5.7745000000e+01
 4.4000000000e+03 -5.3169000000e+01
 4.4667000000e+03 -4.8333000000e+01
 4.5333000000e+03 -4.3233000000e+01
 4.6000000000e+03 -3.7865000000e+01
 4.6667000000e+03 -3.2228000000e+01
 4.7333000000e+03 -2.6319000000e+01
 4.8000000000e+03 -2.0121000000e+01
 4.8667000000e+03 -1.5079000000e+01
 4.9333000000e+03 -1.6368000000e+01
 5.0000000000e+03 -1.4790000000e+01
 5.0667000000e+03 -1.3283000000e+01
 5.1333000000e+03 -1.4618000000e+01
 5.2000000000e+03 -1.2029000000e+01
 5.2667000000e+03 -1.1768000000e+01
 5.3333000000e+03 -1.2620000000e+01
 5.4000000000e+03 -1.0057000000e+01
 5.4667000000e+03 -9.9674000000e+00
 5.5333000000e+03 -1.0864000000e+01
 5.6000000000e+03 -8.6747000000e+00
 5.6667000000e+03 -7.9378000000e+00
 5.7333000000e+03 -9.1050000000e+00
 5.8000000000e+03 -7.9413000000e+00
 5.8667000000e+03 -6.1713000000e+00
 5.9333000000e+03 -6.8360000000e+00
 6.0000000000e+03 -7.3137000000e+00
 6.0667000000e+03 -5.6824000000e+00
 6.1333000000e+03 -4.5699000000e+00
 6.2000000000e+03 -5.3102000000e+00
 6.2667000000e+03 -5.6895000000e+00
 6.3333000000e+03 -4.4130000000e+00
 6.4000000000e+03 -3.1962000000e+00
 6.4667000000e+03 -3.4597000000e+00
 6.5333000000e+03 -4.1687000000e+00
 6.6000000000e+03 -3.8289000000e+00
 6.6667000000e+03 -2.6146000000e+00
 6.7333000000e+03 -1.8642000000e+00
 6.8000000000e+03 -2.1293000000e+00
 6.8667000000e+03 -2.7008000000e+00
 6.9333000000e+03 -2.6699000000e+00
 7.0000000000e+03 -1.9240000000e+00
 7.0667000000e+03 -1.0902000000e+00
 7.1333000000e+03 -7.7767000000e-01
 7.2000000000e+03 -1.0250000000e+00
 7.2667000000e+03 -1.4232000000e+00
 7.3333000000e+03 -1.5456000000e+00
 7.4000000000e+03 -1.2652000000e+00
 7.4667000000e+03 -7.5109000000e-01
 7.5333000000e+03 -2.9476000000e-01
 7.6000000000e+03 -7.9278000000e-02
 7.6667000000e+03 -1.2669000000e-01
 7.7333000000e+03 -3.1940000000e-01
 7.8000000000e+03 -5.1027000000e-01
 7.8667000000e+03 -6.0271000000e-01
 7.9333000000e+03 -5.6222000000e-01
 8.0000000000e+03 -4.2780000000e-01
 8.0667000000e+03 -2.5261000000e-01
 8.1333000000e+03 -9.4512000000e-02
 8.2000000000e+03  1.7290000000e-02
 8.2667000000e+03  7.5418000000e-02
 8.3333000000e+03  8.3286000000e-02
 8.4000000000e+03  6.4825000000e-02
 8.4667000000e+03  2.8515000000e-02
 8.5333000000e+03 -6.1685000000e-03
 8.6000000000e+03 -3.6888000000e-02
 8.6667000000e+03 -5.8964000000e-02
 8.7333000000e+03 -6.9746000000e-02
 8.8000000000e+03 -7.7073000000e-02
 8.8667000000e+03 -7.4654000000e-02
 8.9333000000e+03 -7.3124000000e-02
 9.0000000000e+03 -6.5732000000e-02
 9.0667000000e+03 -5.9740000000e-02
 9.1333000000e+03 -5.3527000000e-02
 9.2000000000e+03 -4.5332000000e-02
 9.2667000000e+03 -4.2083000000e-02
 9.3333000000e+03 -3.4226000000e-02
 9.4000000000e+03 -3.2412000000e-02
 9.4667000000e+03 -2.5962000000e-02
 9.5333000000e+03 -2.3166000000e-02
 9.6000000000e+03 -1.9621000000e-02
 9.6667000000e+03 -1.3918000000e-02
 9.7333000000e+03 -1.4124000000e-02
 9.8000000000e+03 -6.8308000000e-03
 9.8667000000e+03 -7.7365000000e-03
 9.9333000000e+03 -1.9882000000e-03
 1.0000000000e+04  0.0000000000e+00


==> diagrams/convergence/x_plot_dat00600_reference_reduced-30.dat <==
## Displacement Data for plot.dat00600.vtu
##              x                 u
 0.0000000000e+00  0.0000000000e+00
 7.5000000000e+01 -2.8045000000e-04
 1.5000000000e+02 -4.6232000000e-02
 2.2500000000e+02 -6.4127000000e+00
 3.0000000000e+02 -1.1752000000e+01
 3.7500000000e+02 -1.1811000000e+01
 4.5000000000e+02 -1.4445000000e+01
 5.2500000000e+02 -2.2856000000e+01
 6.0000000000e+02 -2.3038000000e+01
 6.7500000000e+02 -2.5545000000e+01
 7.5000000000e+02 -3.3296000000e+01
 8.2500000000e+02 -3.3699000000e+01
 9.0000000000e+02 -3.6446000000e+01
 9.7500000000e+02 -4.3383000000e+01
 1.0500000000e+03 -4.3779000000e+01
 1.1250000000e+03 -4.6313000000e+01
 1.2000000000e+03 -5.3026000000e+01
 1.2750000000e+03 -5.3293000000e+01
 1.3500000000e+03 -5.6004000000e+01
 1.4250000000e+03 -6.1857000000e+01
 1.5000000000e+03 -6.2235000000e+01
 1.5750000000e+03 -6.6378000000e+01
 1.6500000000e+03 -7.0032000000e+01
 1.7250000000e+03 -7.0565000000e+01
 1.8000000000e+03 -7.5770000000e+01
 1.8750000000e+03 -7.7542000000e+01
 1.9500000000e+03 -7.8395000000e+01
 2.0250000000e+03 -8.3140000000e+01
 2.1000000000e+03 -8.4343000000e+01
 2.1750000000e+03 -8.6240000000e+01
 2.2500000000e+03 -8.9356000000e+01
 2.3250000000e+03 -9.0457000000e+01
 2.4000000000e+03 -9.2884000000e+01
 2.4750000000e+03 -9.4551000000e+01
 2.5500000000e+03 -9.5599000000e+01
 2.6250000000e+03 -9.7216000000e+01
 2.7000000000e+03 -9.8308000000e+01
 2.7750000000e+03 -9.9030000000e+01
 2.8500000000e+03 -9.9662000000e+01
 2.9250000000e+03 -1.0006000000e+02
 3.0000000000e+03 -1.0019000000e+02
 3.0750000000e+03 -1.0008000000e+02
 3.1500000000e+03 -9.9759000000e+01
 3.2250000000e+03 -9.9118000000e+01
 3.3000000000e+03 -9.8190000000e+01
 3.3750000000e+03 -9.7130000000e+01
 3.4500000000e+03 -9.5846000000e+01
 3.5250000000e+03 -9.4094000000e+01
 3.6000000000e+03 -9.2032000000e+01
 3.6750000000e+03 -8.9965000000e+01
 3.7500000000e+03 -8.7658000000e+01
 3.8250000000e+03 -8.4719000000e+01
 3.9000000000e+03 -8.1455000000e+01
 3.9750000000e+03 -7.8312000000e+01
 4.0500000000e+03 -7.4914000000e+01
 4.1250000000e+03 -7.0714000000e+01
 4.2000000000e+03 -6.6163000000e+01
 4.2750000000e+03 -6.1874000000e+01
 4.3500000000e+03 -5.7316000000e+01
 4.4250000000e+03 -5.1767000000e+01
 4.5000000000e+03 -4.5843000000e+01
 4.5750000000e+03 -4.0335000000e+01
 4.6500000000e+03 -3.4533000000e+01
 4.7250000000e+03 -2.7550000000e+01
 4.8000000000e+03 -2.2019000000e+01
 4.8750000000e+03 -2.2928000000e+01
 4.9500000000e+03 -1.8292000000e+01
 5.0250000000e+03 -1.8110000000e+01
 5.1000000000e+03 -1.7540000000e+01
 5.1750000000e+03 -1.3729000000e+01
 5.2500000000e+03 -1.4311000000e+01
 5.3250000000e+03 -1.3546000000e+01
 5.4000000000e+03 -1.0887000000e+01
 5.4750000000e+03 -9.3574000000e+00
 5.5500000000e+03 -9.7342000000e+00
 5.6250000000e+03 -9.3086000000e+00
 5.7000000000e+03 -8.3997000000e+00
 5.7750000000e+03 -6.7098000000e+00
 5.8500000000e+03 -5.1951000000e+00
 5.9250000000e+03 -4.4613000000e+00
 6.0000000000e+03 -3.8421000000e+00
 6.0750000000e+03 -3.6528000000e+00
 6.1500000000e+03 -3.3175000000e+00
 6.2250000000e+03 -2.6282000000e+00
 6.3000000000e+03 -2.0316000000e+00
 6.3750000000e+03 -1.9502000000e+00
 6.4500000000e+03 -1.4959000000e+00
 6.5250000000e+03 -1.1057000000e+00
 6.6000000000e+03 -1.2211000000e+00
 6.6750000000e+03 -1.1240000000e+00
 6.7500000000e+03 -1.0810000000e+00
 6.8250000000e+03 -1.1509000000e+00
 6.9000000000e+03 -5.9243000000e-01
 6.9750000000e+03 -4.2103000000e-01
 7.0500000000e+03 -2.0686000000e-01
 7.1250000000e+03 -4.3817000000e-01
 7.2000000000e+03 -4.6535000000e-01
 7.2750000000e+03 -3.2076000000e-01
 7.3500000000e+03 -2.2657000000e-01
 7.4250000000e+03 -3.1542000000e-01
 7.5000000000e+03 -2.8585000000e-01
 7.5750000000e+03 -2.5397000000e-01
 7.6500000000e+03 -2.4975000000e-01
 7.7250000000e+03 -2.5340000000e-01
 7.8000000000e+03 -2.2958000000e-01
 7.8750000000e+03 -2.2781000000e-01
 7.9500000000e+03 -2.1908000000e-01
 8.0250000000e+03 -2.0702000000e-01
 8.1000000000e+03 -1.9790000000e-01
 8.1750000000e+03 -1.9158000000e-01
 8.2500000000e+03 -1.8171000000e-01
 8.3250000000e+03 -1.7204000000e-01
 8.4000000000e+03 -1.6293000000e-01
 8.4750000000e+03 -1.5447000000e-01
 8.5500000000e+03 -1.4794000000e-01
 8.6250000000e+03 -1.3814000000e-01
 8.7000000000e+03 -1.3022000000e-01
 8.7750000000e+03 -1.2355000000e-01
 8.8500000000e+03 -1.1520000000e-01
 8.9250000000e+03 -1.0617000000e-01
 9.0000000000e+03 -9.9267000000e-02
 9.0750000000e+03 -9.1729000000e-02
 9.1500000000e+03 -8.3933000000e-02
 9.2250000000e+03 -7.5663000000e-02
 9.3000000000e+03 -6.9583000000e-02
 9.3750000000e+03 -6.1047000000e-02
 9.4500000000e+03 -5.2946000000e-02
 9.5250000000e+03 -4.7797000000e-02
 9.6000000000e+03 -3.8491000000e-02
 9.6750000000e+03 -3.1208000000e-02
 9.7500000000e+03 -2.5403000000e-02
 9.8250000000e+03 -1.7569000000e-02
 9.9000000000e+03 -9.3718000000e-03
 9.9750000000e+03 -2.8376000000e-03


==> diagrams/convergence/x_plot_dat00900_fe2_reduced-2.dat <==
## Displacement Data for plot.dat00900.vtu
##              x                 u
 0.0000000000e+00  0.0000000000e+00
 6.6667000000e+01  5.7127000000e+00
 1.3333000000e+02  1.1436000000e+01
 2.0000000000e+02  1.7146000000e+01
 2.6667000000e+02  2.2861000000e+01
 3.3333000000e+02  2.8597000000e+01
 4.0000000000e+02  3.4308000000e+01
 4.6667000000e+02  4.0010000000e+01
 5.3333000000e+02  4.5702000000e+01
 6.0000000000e+02  5.1413000000e+01
 6.6667000000e+02  5.7151000000e+01
 7.3333000000e+02  6.2884000000e+01
 8.0000000000e+02  6.8621000000e+01
 8.6667000000e+02  7.4293000000e+01
 9.3333000000e+02  7.5408000000e+01
 1.0000000000e+03  7.7158000000e+01
 1.0667000000e+03  7.7499000000e+01
 1.1333000000e+03  7.9577000000e+01
 1.2000000000e+03  7.8695000000e+01
 1.2667000000e+03  8.1141000000e+01
 1.3333000000e+03  7.9560000000e+01
 1.4000000000e+03  8.1691000000e+01
 1.4667000000e+03  8.0409000000e+01
 1.5333000000e+03  8.0787000000e+01
 1.6000000000e+03  8.1145000000e+01
 1.6667000000e+03  7.9737000000e+01
 1.7333000000e+03  8.1300000000e+01
 1.8000000000e+03  7.8594000000e+01
 1.8667000000e+03  7.8836000000e+01
 1.9333000000e+03  7.9106000000e+01
 2.0000000000e+03  7.7837000000e+01
 2.0667000000e+03  7.7648000000e+01
 2.1333000000e+03  7.4985000000e+01
 2.2000000000e+03  7.5161000000e+01
 2.2667000000e+03  7.6705000000e+01
 2.3333000000e+03  7.3809000000e+01
 2.4000000000e+03  7.1774000000e+01
 2.4667000000e+03  7.1947000000e+01
 2.5333000000e+03  7.0899000000e+01
 2.6000000000e+03  7.1833000000e+01
 2.6667000000e+03  6.7609000000e+01
 2.7333000000e+03  6.5457000000e+01
 2.8000000000e+03  6.7225000000e+01
 2.8667000000e+03  6.7295000000e+01
 2.9333000000e+03  6.3520000000e+01
 3.0000000000e+03  6.1053000000e+01
 3.0667000000e+03  6.0923000000e+01
 3.1333000000e+03  6.0033000000e+01
 3.2000000000e+03  6.0521000000e+01
 3.2667000000e+03  5.4909000000e+01
 3.3333000000e+03  5.2927000000e+01
 3.4000000000e+03  5.3816000000e+01
 3.4667000000e+03  5.4910000000e+01
 3.5333000000e+03  4.9880000000e+01
 3.6000000000e+03  4.5641000000e+01
 3.6667000000e+03  4.6934000000e+01
 3.7333000000e+03  4.6746000000e+01
 3.8000000000e+03  4.4851000000e+01
 3.8667000000e+03  3.8540000000e+01
 3.9333000000e+03  3.7971000000e+01
 4.0000000000e+03  3.6980000000e+01
 4.0667000000e+03  3.6789000000e+01
 4.1333000000e+03  3.1993000000e+01
 4.2000000000e+03  2.8036000000e+01
 4.2667000000e+03  2.7405000000e+01
 4.3333000000e+03  2.7978000000e+01
 4.4000000000e+03  2.5487000000e+01
 4.4667000000e+03  1.8296000000e+01
 4.5333000000e+03  1.7777000000e+01
 4.6000000000e+03  1.8389000000e+01
 4.6667000000e+03  1.6475000000e+01
 4.7333000000e+03  8.0134000000e+00
 4.8000000000e+03  7.4344000000e+00
 4.8667000000e+03  7.9633000000e+00
 4.9333000000e+03  5.0959000000e+00
 5.0000000000e+03 -2.8288000000e+00
 5.0667000000e+03 -3.3460000000e+00
 5.1333000000e+03 -3.0571000000e+00
 5.2000000000e+03 -2.2756000000e+00
 5.2667000000e+03 -1.7523000000e+00
 5.3333000000e+03 -1.8795000000e+00
 5.4000000000e+03 -2.3325000000e+00
 5.4667000000e+03 -2.5144000000e+00
 5.5333000000e+03 -2.1478000000e+00
 5.6000000000e+03 -1.5042000000e+00
 5.6667000000e+03 -1.0810000000e+00
 5.7333000000e+03 -1.1194000000e+00
 5.8000000000e+03 -1.4685000000e+00
 5.8667000000e+03 -1.7284000000e+00
 5.9333000000e+03 -1.6360000000e+00
 6.0000000000e+03 -1.2315000000e+00
 6.0667000000e+03 -7.5895000000e-01
 6.1333000000e+03 -4.8936000000e-01
 6.2000000000e+03 -5.0356000000e-01
 6.2667000000e+03 -7.3232000000e-01
 6.3333000000e+03 -9.6447000000e-01
 6.4000000000e+03 -1.0386000000e+00
 6.4667000000e+03 -9.0100000000e-01
 6.5333000000e+03 -6.1925000000e-01
 6.6000000000e+03 -3.1660000000e-01
 6.6667000000e+03 -1.1389000000e-01
 6.7333000000e+03 -6.9072000000e-02
 6.8000000000e+03 -1.5689000000e-01
 6.8667000000e+03 -3.0938000000e-01
 6.9333000000e+03 -4.4826000000e-01
 7.0000000000e+03 -5.1192000000e-01
 7.0667000000e+03 -4.8409000000e-01
 7.1333000000e+03 -3.7366000000e-01
 7.2000000000e+03 -2.2964000000e-01
 7.2667000000e+03 -8.5046000000e-02
 7.3333000000e+03  1.8779000000e-02
 7.4000000000e+03  7.7188000000e-02
 7.4667000000e+03  8.3265000000e-02
 7.5333000000e+03  5.0221000000e-02
 7.6000000000e+03 -1.7380000000e-04
 7.6667000000e+03 -5.8678000000e-02
 7.7333000000e+03 -1.0485000000e-01
 7.8000000000e+03 -1.4058000000e-01
 7.8667000000e+03 -1.5321000000e-01
 7.9333000000e+03 -1.5204000000e-01
 8.0000000000e+03 -1.3544000000e-01
 8.0667000000e+03 -1.1490000000e-01
 8.1333000000e+03 -8.5626000000e-02
 8.2000000000e+03 -5.9454000000e-02
 8.2667000000e+03 -3.4028000000e-02
 8.3333000000e+03 -1.4398000000e-02
 8.4000000000e+03 -4.4652000000e-04
 8.4667000000e+03  1.0544000000e-02
 8.5333000000e+03  1.4415000000e-02
 8.6000000000e+03  1.8644000000e-02
 8.6667000000e+03  1.9235000000e-02
 8.7333000000e+03  1.8600000000e-02
 8.8000000000e+03  1.9668000000e-02
 8.8667000000e+03  1.5568000000e-02
 8.9333000000e+03  1.6479000000e-02
 9.0000000000e+03  1.2607000000e-02
 9.0667000000e+03  1.1797000000e-02
 9.1333000000e+03  1.0840000000e-02
 9.2000000000e+03  7.5900000000e-03
 9.2667000000e+03  8.7949000000e-03
 9.3333000000e+03  3.8118000000e-03
 9.4000000000e+03  6.5965000000e-03
 9.4667000000e+03  3.8760000000e-03
 9.5333000000e+03  4.9862000000e-03
 9.6000000000e+03  5.7018000000e-03
 9.6667000000e+03  2.6121000000e-03
 9.7333000000e+03  4.8998000000e-03
 9.8000000000e+03 -4.2391000000e-04
 9.8667000000e+03  2.0198000000e-03
 9.9333000000e+03 -1.0883000000e-03
 1.0000000000e+04  0.0000000000e+00


==> diagrams/convergence/x_plot_dat00900_reference_reduced-30.dat <==
## Displacement Data for plot.dat00900.vtu
##              x                 u
 0.0000000000e+00  0.0000000000e+00
 7.5000000000e+01  6.0089000000e+00
 1.5000000000e+02  1.2056000000e+01
 2.2500000000e+02  1.8850000000e+01
 3.0000000000e+02  2.5727000000e+01
 3.7500000000e+02  3.1748000000e+01
 4.5000000000e+02  3.7809000000e+01
 5.2500000000e+02  4.4578000000e+01
 6.0000000000e+02  5.1494000000e+01
 6.7500000000e+02  5.7470000000e+01
 7.5000000000e+02  6.3418000000e+01
 8.2500000000e+02  6.3583000000e+01
 9.0000000000e+02  6.8435000000e+01
 9.7500000000e+02  6.9825000000e+01
 1.0500000000e+03  7.1271000000e+01
 1.1250000000e+03  7.3567000000e+01
 1.2000000000e+03  7.5189000000e+01
 1.2750000000e+03  7.5631000000e+01
 1.3500000000e+03  7.7548000000e+01
 1.4250000000e+03  7.6602000000e+01
 1.5000000000e+03  7.9288000000e+01
 1.5750000000e+03  7.8018000000e+01
 1.6500000000e+03  7.9267000000e+01
 1.7250000000e+03  7.9569000000e+01
 1.8000000000e+03  7.7210000000e+01
 1.8750000000e+03  7.8582000000e+01
 1.9500000000e+03  7.9166000000e+01
 2.0250000000e+03  7.6073000000e+01
 2.1000000000e+03  7.5746000000e+01
 2.1750000000e+03  7.7282000000e+01
 2.2500000000e+03  7.5862000000e+01
 2.3250000000e+03  7.2530000000e+01
 2.4000000000e+03  7.3155000000e+01
 2.4750000000e+03  7.3821000000e+01
 2.5500000000e+03  7.2081000000e+01
 2.6250000000e+03  6.7559000000e+01
 2.7000000000e+03  6.7994000000e+01
 2.7750000000e+03  6.9386000000e+01
 2.8500000000e+03  6.7481000000e+01
 2.9250000000e+03  6.2241000000e+01
 3.0000000000e+03  6.2585000000e+01
 3.0750000000e+03  6.2934000000e+01
 3.1500000000e+03  6.1653000000e+01
 3.2250000000e+03  5.7212000000e+01
 3.3000000000e+03  5.7310000000e+01
 3.3750000000e+03  5.7080000000e+01
 3.4500000000e+03  5.4685000000e+01
 3.5250000000e+03  4.8657000000e+01
 3.6000000000e+03  4.8536000000e+01
 3.6750000000e+03  4.8978000000e+01
 3.7500000000e+03  4.7496000000e+01
 3.8250000000e+03  4.0575000000e+01
 3.9000000000e+03  4.0237000000e+01
 3.9750000000e+03  4.0654000000e+01
 4.0500000000e+03  3.9860000000e+01
 4.1250000000e+03  3.1606000000e+01
 4.2000000000e+03  3.0895000000e+01
 4.2750000000e+03  3.1043000000e+01
 4.3500000000e+03  3.0864000000e+01
 4.4250000000e+03  2.2738000000e+01
 4.5000000000e+03  2.0840000000e+01
 4.5750000000e+03  2.1251000000e+01
 4.6500000000e+03  2.1211000000e+01
 4.7250000000e+03  1.5398000000e+01
 4.8000000000e+03  1.0681000000e+01
 4.8750000000e+03  1.0918000000e+01
 4.9500000000e+03  1.1153000000e+01
 5.0250000000e+03  1.0367000000e+01
 5.1000000000e+03  1.7469000000e-01
 5.1750000000e+03 -4.1392000000e-01
 5.2500000000e+03 -4.9863000000e-01
 5.3250000000e+03 -5.2361000000e-01
 5.4000000000e+03 -1.4774000000e-01
 5.4750000000e+03 -1.7836000000e-01
 5.5500000000e+03 -1.8408000000e-01
 5.6250000000e+03 -3.3720000000e-01
 5.7000000000e+03 -1.2890000000e-01
 5.7750000000e+03 -1.4115000000e-01
 5.8500000000e+03 -1.6591000000e-01
 5.9250000000e+03 -2.0884000000e-01
 6.0000000000e+03 -1.1458000000e-01
 6.0750000000e+03 -1.4842000000e-01
 6.1500000000e+03 -1.7191000000e-01
 6.2250000000e+03 -1.3246000000e-01
 6.3000000000e+03 -1.4059000000e-01
 6.3750000000e+03 -1.3883000000e-01
 6.4500000000e+03 -1.3017000000e-01
 6.5250000000e+03 -1.2774000000e-01
 6.6000000000e+03 -1.2571000000e-01
 6.6750000000e+03 -1.1946000000e-01
 6.7500000000e+03 -1.1883000000e-01
 6.8250000000e+03 -1.1401000000e-01
 6.9000000000e+03 -1.1037000000e-01
 6.9750000000e+03 -1.0896000000e-01
 7.0500000000e+03 -1.0422000000e-01
 7.1250000000e+03 -1.0106000000e-01
 7.2000000000e+03 -9.8252000000e-02
 7.2750000000e+03 -9.5198000000e-02
 7.3500000000e+03 -9.1321000000e-02
 7.4250000000e+03 -8.9262000000e-02
 7.5000000000e+03 -8.6195000000e-02
 7.5750000000e+03 -8.1994000000e-02
 7.6500000000e+03 -8.0745000000e-02
 7.7250000000e+03 -7.7569000000e-02
 7.8000000000e+03 -7.3826000000e-02
 7.8750000000e+03 -7.2628000000e-02
 7.9500000000e+03 -6.8970000000e-02
 8.0250000000e+03 -6.6097000000e-02
 8.1000000000e+03 -6.3746000000e-02
 8.1750000000e+03 -6.0397000000e-02
 8.2500000000e+03 -5.8328000000e-02
 8.3250000000e+03 -5.5564000000e-02
 8.4000000000e+03 -5.3166000000e-02
 8.4750000000e+03 -5.0661000000e-02
 8.5500000000e+03 -4.8159000000e-02
 8.6250000000e+03 -4.5820000000e-02
 8.7000000000e+03 -4.1653000000e-02
 8.7750000000e+03 -4.0474000000e-02
 8.8500000000e+03 -3.8602000000e-02
 8.9250000000e+03 -3.4522000000e-02
 9.0000000000e+03 -3.2691000000e-02
 9.0750000000e+03 -3.0816000000e-02
 9.1500000000e+03 -2.7559000000e-02
 9.2250000000e+03 -2.5378000000e-02
 9.3000000000e+03 -2.3305000000e-02
 9.3750000000e+03 -1.9338000000e-02
 9.4500000000e+03 -1.9094000000e-02
 9.5250000000e+03 -1.5027000000e-02
 9.6000000000e+03 -1.3472000000e-02
 9.6750000000e+03 -1.0465000000e-02
 9.7500000000e+03 -8.2223000000e-03
 9.8250000000e+03 -6.0592000000e-03
 9.9000000000e+03 -2.8645000000e-03
 9.9750000000e+03 -1.0541000000e-03


==> diagrams/convergence/xx_convergence_0300.dat <==
## time: 0.0150000
## niter,     norm_resu,     norm_disp
       1  2.5969044e+06  1.1063270e+01
       2  3.6306768e+04  1.3419270e-01
       3  4.6045054e+01  1.7992490e-04
       4  7.2474287e-05  3.1243210e-10


==> diagrams/convergence/xx_convergence_0600.dat <==
## time: 0.0300000
## niter,     norm_resu,     norm_disp
       1  2.6380345e+06  1.1068710e+01
       2  3.1093567e+04  1.1861860e-01
       3  2.6952717e+01  1.0214150e-04
       4  4.5895380e-05  1.6591250e-10


==> diagrams/convergence/xx_convergence_0900.dat <==
## time: 0.0450000
## niter,     norm_resu,     norm_disp
       1  2.5978801e+06  1.0729410e+01
       2  4.6099613e+04  1.6986560e-01
       3  1.0356486e+02  3.5684520e-04
       4  1.0506263e-03  3.5451960e-09


==> diagrams/errormeasure/compareAB5.dat <==
#  nuc       RVEA-RVEB error
  1         4.8738177980e-02
  3         4.5685995302e-02
  5         2.8585574444e-02
  7         1.7693051841e-02


==> diagrams/errormeasure/plot_RVEA_lgr.dat <==
#ndof 501 RVEB lgr
# nrve  error
    1   7.9089749942e-02
    3   4.9310910721e-02
    5   6.2575514322e-02
    7   8.7022487065e-02


==> diagrams/errormeasure/plot_RVEB_lgr.dat <==
#ndof 501 RVEB lgr
# nrve  error
    1   9.5707849356e-02
    3   5.8279304216e-02
    5   6.0698427150e-02
    7   8.5386933119e-02


==> diagrams/microscale/DNS_plot_dat00273.dat <==
## Displacement Data for mi_e00376_gp001.dat00273.vtu average displacement = -9.9937310532e+01 macro displacement = -9.9935960560e+01
##              x                 u            u-aver
-7.5000000000e+00 -9.9881465650e+01  5.5844882400e-02  5.4494910000e-02
-6.8750000000e+00 -9.9891300930e+01  4.6009602400e-02  4.4659630000e-02
-6.2500000000e+00 -9.9901131400e+01  3.6179132400e-02  3.4829160000e-02
-5.6250000000e+00 -9.9901230270e+01  3.6080262400e-02  3.4730290000e-02
-5.0000000000e+00 -9.9901328640e+01  3.5981892400e-02  3.4631920000e-02
-4.3750000000e+00 -9.9901426440e+01  3.5884092400e-02  3.4534120000e-02
-3.7500000000e+00 -9.9901521460e+01  3.5789072400e-02  3.4439100000e-02
-3.1250000000e+00 -9.9910576880e+01  2.6733652400e-02  2.5383680000e-02
-2.5000000000e+00 -9.9919625980e+01  1.7684552400e-02  1.6334580000e-02
-1.8750000000e+00 -9.9928667860e+01  8.6426724000e-03  7.2927000000e-03
-1.2500000000e+00 -9.9937702510e+01 -3.9197760000e-04 -1.7419500000e-03
-6.2500000000e-01 -9.9937792370e+01 -4.8183760001e-04 -1.8318100000e-03
 0.0000000000e+00 -9.9937878090e+01 -5.6755760001e-04 -1.9175300000e-03
 6.2500000000e-01 -9.9937964190e+01 -6.5365760001e-04 -2.0036300000e-03
 1.2500000000e+00 -9.9938053550e+01 -7.4301760002e-04 -2.0929900000e-03
 1.8750000000e+00 -9.9946804490e+01 -9.4939576000e-03 -1.0843930000e-02
 2.5000000000e+00 -9.9955555310e+01 -1.8244777600e-02 -1.9594750000e-02
 3.1250000000e+00 -9.9964303090e+01 -2.6992557600e-02 -2.8342530000e-02
 3.7500000000e+00 -9.9973045280e+01 -3.5734747600e-02 -3.7084720000e-02
 4.3750000000e+00 -9.9973132420e+01 -3.5821887600e-02 -3.7171860000e-02
 5.0000000000e+00 -9.9973213330e+01 -3.5902797600e-02 -3.7252770000e-02
 5.6250000000e+00 -9.9973293630e+01 -3.5983097600e-02 -3.7333070000e-02
 6.2500000000e+00 -9.9973379080e+01 -3.6068547600e-02 -3.7418520000e-02
 6.8750000000e+00 -9.9981914990e+01 -4.4604457600e-02 -4.5954430000e-02
 7.5000000000e+00 -9.9990455470e+01 -5.3144937600e-02 -5.4494910000e-02


==> diagrams/microscale/DNS_plot_dat00274.dat <==
## Displacement Data for mi_e00376_gp001.dat00274.vtu average displacement = -1.0003505794e+02 macro displacement = -1.0003192530e+02
##              x                 u            u-aver
-7.5000000000e+00 -9.9987339700e+01  4.7718238400e-02  4.4585600000e-02
-6.8750000000e+00 -9.9996178860e+01  3.8879078400e-02  3.5746440000e-02
-6.2500000000e+00 -1.0000501840e+02  3.0039538400e-02  2.6906900000e-02
-5.6250000000e+00 -1.0000510810e+02  2.9949838400e-02  2.6817200000e-02
-5.0000000000e+00 -1.0000519360e+02  2.9864338400e-02  2.6731700000e-02
-4.3750000000e+00 -1.0000527510e+02  2.9782838400e-02  2.6650200000e-02
-3.7500000000e+00 -1.0000535480e+02  2.9703138400e-02  2.6570500000e-02
-3.1250000000e+00 -1.0001319210e+02  2.1865838400e-02  1.8733200000e-02
-2.5000000000e+00 -1.0002103150e+02  1.4026438400e-02  1.0893800000e-02
-1.8750000000e+00 -1.0002887410e+02  6.1838384000e-03  3.0512000000e-03
-1.2500000000e+00 -1.0003672030e+02 -1.6623616000e-03 -4.7950000000e-03
-6.2500000000e-01 -1.0003680100e+02 -1.7430616000e-03 -4.8757000000e-03
 0.0000000000e+00 -1.0003688240e+02 -1.8244616000e-03 -4.9571000000e-03
 6.2500000000e-01 -1.0003695980e+02 -1.9018616000e-03 -5.0345000000e-03
 1.2500000000e+00 -1.0003703030e+02 -1.9723616000e-03 -5.1050000000e-03
 1.8750000000e+00 -1.0004378570e+02 -8.7277616000e-03 -1.1860400000e-02
 2.5000000000e+00 -1.0005053800e+02 -1.5480061600e-02 -1.8612700000e-02
 3.1250000000e+00 -1.0005729040e+02 -2.2232461600e-02 -2.5365100000e-02
 3.7500000000e+00 -1.0006404610e+02 -2.8988161600e-02 -3.2120800000e-02
 4.3750000000e+00 -1.0006411590e+02 -2.9057961600e-02 -3.2190600000e-02
 5.0000000000e+00 -1.0006418990e+02 -2.9131961600e-02 -3.2264600000e-02
 5.6250000000e+00 -1.0006426220e+02 -2.9204261600e-02 -3.2336900000e-02
 6.2500000000e+00 -1.0006432690e+02 -2.9268961600e-02 -3.2401600000e-02
 6.8750000000e+00 -1.0007042240e+02 -3.5364461600e-02 -3.8497100000e-02
 7.5000000000e+00 -1.0007651090e+02 -4.1452961600e-02 -4.4585600000e-02


==> diagrams/microscale/DNS_plot_dat00275.dat <==
## Displacement Data for mi_e00376_gp001.dat00275.vtu average displacement = -1.0010986644e+02 macro displacement = -1.0010796920e+02
##              x                 u            u-aver
-7.5000000000e+00 -1.0007243440e+02  3.7432036000e-02  3.5534800000e-02
-6.8750000000e+00 -1.0007883120e+02  3.1035236000e-02  2.9138000000e-02
-6.2500000000e+00 -1.0008522530e+02  2.4641136000e-02  2.2743900000e-02
-5.6250000000e+00 -1.0008528950e+02  2.4576936000e-02  2.2679700000e-02
-5.0000000000e+00 -1.0008535500e+02  2.4511436000e-02  2.2614200000e-02
-4.3750000000e+00 -1.0008542190e+02  2.4444536000e-02  2.2547300000e-02
-3.7500000000e+00 -1.0008548770e+02  2.4378736000e-02  2.2481500000e-02
-3.1250000000e+00 -1.0009181230e+02  1.8054136000e-02  1.6156900000e-02
-2.5000000000e+00 -1.0009813180e+02  1.1734636000e-02  9.8374000000e-03
-1.8750000000e+00 -1.0010444480e+02  5.4216360000e-03  3.5244000000e-03
-1.2500000000e+00 -1.0011075050e+02 -8.8406399999e-04 -2.7813000000e-03
-6.2500000000e-01 -1.0011081160e+02 -9.4516400000e-04 -2.8424000000e-03
 0.0000000000e+00 -1.0011086760e+02 -1.0011640000e-03 -2.8984000000e-03
 6.2500000000e-01 -1.0011092320e+02 -1.0567640000e-03 -2.9540000000e-03
 1.2500000000e+00 -1.0011098160e+02 -1.1151640000e-03 -3.0124000000e-03
 1.8750000000e+00 -1.0011672520e+02 -6.8587640000e-03 -8.7560000000e-03
 2.5000000000e+00 -1.0012246800e+02 -1.2601564000e-02 -1.4498800000e-02
 3.1250000000e+00 -1.0012820630e+02 -1.8339864000e-02 -2.0237100000e-02
 3.7500000000e+00 -1.0013393710e+02 -2.4070664000e-02 -2.5967900000e-02
 4.3750000000e+00 -1.0013399170e+02 -2.4125264000e-02 -2.6022500000e-02
 5.0000000000e+00 -1.0013403770e+02 -2.4171264000e-02 -2.6068500000e-02
 5.6250000000e+00 -1.0013408090e+02 -2.4214464000e-02 -2.6111700000e-02
 6.2500000000e+00 -1.0013412740e+02 -2.4260964000e-02 -2.6158200000e-02
 6.8750000000e+00 -1.0013881420e+02 -2.8947764000e-02 -3.0845000000e-02
 7.5000000000e+00 -1.0014350400e+02 -3.3637564000e-02 -3.5534800000e-02


==> diagrams/microscale/DNS_plot_dat00276.dat <==
## Displacement Data for mi_e00376_gp001.dat00276.vtu average displacement = -1.0016494334e+02 macro displacement = -1.0016390790e+02
##              x                 u            u-aver
-7.5000000000e+00 -1.0014146440e+02  2.3478940000e-02  2.2443500000e-02
-6.8750000000e+00 -1.0014585820e+02  1.9085140000e-02  1.8049700000e-02
-6.2500000000e+00 -1.0015025210e+02  1.4691240000e-02  1.3655800000e-02
-5.6250000000e+00 -1.0015029630e+02  1.4647040000e-02  1.3611600000e-02
-5.0000000000e+00 -1.0015033700e+02  1.4606340000e-02  1.3570900000e-02
-4.3750000000e+00 -1.0015037450e+02  1.4568840000e-02  1.3533400000e-02
-3.7500000000e+00 -1.0015041110e+02  1.4532240000e-02  1.3496800000e-02
-3.1250000000e+00 -1.0015410260e+02  1.0840740000e-02  9.8053000000e-03
-2.5000000000e+00 -1.0015779720e+02  7.1461400000e-03  6.1107000000e-03
-1.8750000000e+00 -1.0016149640e+02  3.4469400000e-03  2.4115000000e-03
-1.2500000000e+00 -1.0016520110e+02 -2.5776000000e-04 -1.2932000000e-03
-6.2500000000e-01 -1.0016524060e+02 -2.9726000000e-04 -1.3327000000e-03
 0.0000000000e+00 -1.0016528340e+02 -3.4006000000e-04 -1.3755000000e-03
 6.2500000000e-01 -1.0016532460e+02 -3.8126000000e-04 -1.4167000000e-03
 1.2500000000e+00 -1.0016536120e+02 -4.1786000000e-04 -1.4533000000e-03
 1.8750000000e+00 -1.0016890330e+02 -3.9599600000e-03 -4.9954000000e-03
 2.5000000000e+00 -1.0017244390e+02 -7.5005600000e-03 -8.5360000000e-03
 3.1250000000e+00 -1.0017598630e+02 -1.1042960000e-02 -1.2078400000e-02
 3.7500000000e+00 -1.0017953380e+02 -1.4590460000e-02 -1.5625900000e-02
 4.3750000000e+00 -1.0017957150e+02 -1.4628160000e-02 -1.5663600000e-02
 5.0000000000e+00 -1.0017961490e+02 -1.4671560000e-02 -1.5707000000e-02
 5.6250000000e+00 -1.0017965780e+02 -1.4714460000e-02 -1.5749900000e-02
 6.2500000000e+00 -1.0017969390e+02 -1.4750560000e-02 -1.5786000000e-02
 6.8750000000e+00 -1.0018302600e+02 -1.8082660000e-02 -1.9118100000e-02
 7.5000000000e+00 -1.0018635140e+02 -2.1408060000e-02 -2.2443500000e-02


==> diagrams/microscale/fix_plot_dat00273.dat <==
## Displacement Data for mi_e00376_gp001.dat00273.vtu average displacement = -9.9934332942e+01 macro displacement = -9.9947880870e+01
##              x                 u            u-aver
-7.5000000000e+00 -9.9901187780e+01  3.3145162000e-02  4.6693090000e-02
-6.8750000000e+00 -9.9903736920e+01  3.0596022000e-02  4.4143950000e-02
-6.2500000000e+00 -9.9906296480e+01  2.8036462000e-02  4.1584390000e-02
-5.6250000000e+00 -9.9906323360e+01  2.8009582000e-02  4.1557510000e-02
-5.0000000000e+00 -9.9906352630e+01  2.7980312000e-02  4.1528240000e-02
-4.3750000000e+00 -9.9906386610e+01  2.7946332000e-02  4.1494260000e-02
-3.7500000000e+00 -9.9906426740e+01  2.7906202000e-02  4.1454130000e-02
-3.1250000000e+00 -9.9910600460e+01  2.3732482000e-02  3.7280410000e-02
-2.5000000000e+00 -9.9914780110e+01  1.9552832000e-02  3.3100760000e-02
-1.8750000000e+00 -9.9918966270e+01  1.5366672000e-02  2.8914600000e-02
-1.2500000000e+00 -9.9923160240e+01  1.1172702000e-02  2.4720630000e-02
-6.2500000000e-01 -9.9923209380e+01  1.1123562000e-02  2.4671490000e-02
 0.0000000000e+00 -9.9923271830e+01  1.1061112000e-02  2.4609040000e-02
 6.2500000000e-01 -9.9923353870e+01  1.0979072000e-02  2.4527000000e-02
 1.2500000000e+00 -9.9923460180e+01  1.0872762000e-02  2.4420690000e-02
 1.8750000000e+00 -9.9934810210e+01 -4.7726800003e-04  1.3070660000e-02
 2.5000000000e+00 -9.9946174820e+01 -1.1841878000e-02  1.7060500000e-03
 3.1250000000e+00 -9.9957545710e+01 -2.3212768000e-02 -9.6648400000e-03
 3.7500000000e+00 -9.9968915520e+01 -3.4582578000e-02 -2.1034650000e-02
 4.3750000000e+00 -9.9969031110e+01 -3.4698168000e-02 -2.1150240000e-02
 5.0000000000e+00 -9.9969142150e+01 -3.4809208000e-02 -2.1261280000e-02
 5.6250000000e+00 -9.9969257160e+01 -3.4924218000e-02 -2.1376290000e-02
 6.2500000000e+00 -9.9969383540e+01 -3.5050598000e-02 -2.1502670000e-02
 6.8750000000e+00 -9.9981976510e+01 -4.7643568000e-02 -3.4095640000e-02
 7.5000000000e+00 -9.9994573960e+01 -6.0241018000e-02 -4.6693090000e-02


==> diagrams/microscale/fix_plot_dat00274.dat <==
## Displacement Data for mi_e00376_gp001.dat00274.vtu average displacement = -1.0008532173e+02 macro displacement = -1.0004050550e+02
##              x                 u            u-aver
-7.5000000000e+00 -1.0000461580e+02  8.0705932000e-02  3.5889700000e-02
-6.8750000000e+00 -1.0003291630e+02  5.2405432000e-02  7.5892000000e-03
-6.2500000000e+00 -1.0006118330e+02  2.4138432000e-02 -2.0677800000e-02
-5.6250000000e+00 -1.0006146720e+02  2.3854532000e-02 -2.0961700000e-02
-5.0000000000e+00 -1.0006171320e+02  2.3608532000e-02 -2.1207700000e-02
-4.3750000000e+00 -1.0006191920e+02  2.3402532000e-02 -2.1413700000e-02
-3.7500000000e+00 -1.0006208330e+02  2.3238432000e-02 -2.1577800000e-02
-3.1250000000e+00 -1.0007602470e+02  9.2970320000e-03 -3.5519200000e-02
-2.5000000000e+00 -1.0008992750e+02 -4.6057680000e-03 -4.9422000000e-02
-1.8750000000e+00 -1.0010379180e+02 -1.8470068000e-02 -6.3286300000e-02
-1.2500000000e+00 -1.0011761680e+02 -3.2295068000e-02 -7.7111300000e-02
-6.2500000000e-01 -1.0011773620e+02 -3.2414468000e-02 -7.7230700000e-02
 0.0000000000e+00 -1.0011780900e+02 -3.2487268000e-02 -7.7303500000e-02
 6.2500000000e-01 -1.0011782890e+02 -3.2507168000e-02 -7.7323400000e-02
 1.2500000000e+00 -1.0011779100e+02 -3.2469268000e-02 -7.7285500000e-02
 1.8750000000e+00 -1.0011117140e+02 -2.5849668000e-02 -7.0665900000e-02
 2.5000000000e+00 -1.0010451040e+02 -1.9188668000e-02 -6.4004900000e-02
 3.1250000000e+00 -1.0009782630e+02 -1.2504568000e-02 -5.7320800000e-02
 3.7500000000e+00 -1.0009113640e+02 -5.8146680000e-03 -5.0630900000e-02
 4.3750000000e+00 -1.0009107300e+02 -5.7512680000e-03 -5.0567500000e-02
 5.0000000000e+00 -1.0009101620e+02 -5.6944680000e-03 -5.0510700000e-02
 5.6250000000e+00 -1.0009095740e+02 -5.6356680000e-03 -5.0451900000e-02
 6.2500000000e+00 -1.0009088880e+02 -5.5670680000e-03 -5.0383300000e-02
 6.8750000000e+00 -1.0008364400e+02  1.6777320000e-03 -4.3138500000e-02
 7.5000000000e+00 -1.0007639520e+02  8.9265320000e-03 -3.5889700000e-02


==> diagrams/microscale/fix_plot_dat00275.dat <==
## Displacement Data for mi_e00376_gp001.dat00275.vtu average displacement = -1.0010286894e+02 macro displacement = -1.0011532655e+02
##              x                 u            u-aver
-7.5000000000e+00 -1.0007951640e+02  2.3352544000e-02  3.5810150000e-02
-6.8750000000e+00 -1.0007401160e+02  2.8857344000e-02  4.1314950000e-02
-6.2500000000e+00 -1.0006854630e+02  3.4322644000e-02  4.6780250000e-02
-5.6250000000e+00 -1.0006850590e+02  3.4363044000e-02  4.6820650000e-02
-5.0000000000e+00 -1.0006849230e+02  3.4376644000e-02  4.6834250000e-02
-4.3750000000e+00 -1.0006850810e+02  3.4360844000e-02  4.6818450000e-02
-3.7500000000e+00 -1.0006855470e+02  3.4314244000e-02  4.6771850000e-02
-3.1250000000e+00 -1.0007457670e+02  2.8292244000e-02  4.0749850000e-02
-2.5000000000e+00 -1.0008062250e+02  2.2246444000e-02  3.4704050000e-02
-1.8750000000e+00 -1.0008668590e+02  1.6183044000e-02  2.8640650000e-02
-1.2500000000e+00 -1.0009276170e+02  1.0107244000e-02  2.2564850000e-02
-6.2500000000e-01 -1.0009282900e+02  1.0039944000e-02  2.2497550000e-02
 0.0000000000e+00 -1.0009290760e+02  9.9613440000e-03  2.2418950000e-02
 6.2500000000e-01 -1.0009300400e+02  9.8649440000e-03  2.2322550000e-02
 1.2500000000e+00 -1.0009312310e+02  9.7458440000e-03  2.2203450000e-02
 1.8750000000e+00 -1.0010561720e+02 -2.7482560000e-03  9.7093500000e-03
 2.5000000000e+00 -1.0011811890e+02 -1.5249956000e-02 -2.7923500000e-03
 3.1250000000e+00 -1.0013061380e+02 -2.7744856000e-02 -1.5287250000e-02
 3.7500000000e+00 -1.0014308870e+02 -4.0219756000e-02 -2.7762150000e-02
 4.3750000000e+00 -1.0014320270e+02 -4.0333756000e-02 -2.7876150000e-02
 5.0000000000e+00 -1.0014328590e+02 -4.0416956000e-02 -2.7959350000e-02
 5.6250000000e+00 -1.0014334760e+02 -4.0478656000e-02 -2.8021050000e-02
 6.2500000000e+00 -1.0014339570e+02 -4.0526756000e-02 -2.8069150000e-02
 6.8750000000e+00 -1.0014727060e+02 -4.4401656000e-02 -3.1944050000e-02
 7.5000000000e+00 -1.0015113670e+02 -4.8267756000e-02 -3.5810150000e-02


==> diagrams/microscale/fix_plot_dat00276.dat <==
## Displacement Data for mi_e00376_gp001.dat00276.vtu average displacement = -1.0014659556e+02 macro displacement = -1.0018183930e+02
##              x                 u            u-aver
-7.5000000000e+00 -1.0016914130e+02 -2.2545740000e-02  1.2698000000e-02
-6.8750000000e+00 -1.0015997280e+02 -1.3377240000e-02  2.1866500000e-02
-6.2500000000e+00 -1.0015077840e+02 -4.1828400000e-03  3.1060900000e-02
-5.6250000000e+00 -1.0015069220e+02 -4.0966400000e-03  3.1147100000e-02
-5.0000000000e+00 -1.0015061350e+02 -4.0179400000e-03  3.1225800000e-02
-4.3750000000e+00 -1.0015053990e+02 -3.9443400000e-03  3.1299400000e-02
-3.7500000000e+00 -1.0015047000e+02 -3.8744400000e-03  3.1369300000e-02
-3.1250000000e+00 -1.0014366250e+02  2.9330600000e-03  3.8176800000e-02
-2.5000000000e+00 -1.0013687000e+02  9.7255600000e-03  4.4969300000e-02
-1.8750000000e+00 -1.0013010370e+02  1.6491860000e-02  5.1735600000e-02
-1.2500000000e+00 -1.0012337390e+02  2.3221660000e-02  5.8465400000e-02
-6.2500000000e-01 -1.0012332860e+02  2.3266960000e-02  5.8510700000e-02
 0.0000000000e+00 -1.0012332470e+02  2.3270860000e-02  5.8514600000e-02
 6.2500000000e-01 -1.0012335540e+02  2.3240160000e-02  5.8483900000e-02
 1.2500000000e+00 -1.0012341560e+02  2.3179960000e-02  5.8423700000e-02
 1.8750000000e+00 -1.0013096720e+02  1.5628360000e-02  5.0872100000e-02
 2.5000000000e+00 -1.0013855140e+02  8.0441600000e-03  4.3287900000e-02
 3.1250000000e+00 -1.0014617290e+02  4.2266000001e-04  3.5666400000e-02
 3.7500000000e+00 -1.0015383560e+02 -7.2400400000e-03  2.8003700000e-02
 4.3750000000e+00 -1.0015393390e+02 -7.3383400000e-03  2.7905400000e-02
 5.0000000000e+00 -1.0015407400e+02 -7.4784400000e-03  2.7765300000e-02
 5.6250000000e+00 -1.0015424640e+02 -7.6508400000e-03  2.7592900000e-02
 6.2500000000e+00 -1.0015444260e+02 -7.8470400000e-03  2.7396700000e-02
 6.8750000000e+00 -1.0017448520e+02 -2.7889640000e-02  7.3541000000e-03
 7.5000000000e+00 -1.0019453730e+02 -4.7941740000e-02 -1.2698000000e-02


==> diagrams/microscale/lgr_plot_dat00273.dat <==
## Displacement Data for mi_e00376_gp001.dat00273.vtu average displacement = -9.9973072450e+01 macro displacement = -9.9971952775e+01
##              x                 u            u-aver
-7.5000000000e+00 -9.9922980750e+01  5.0091700000e-02  4.8972025000e-02
-6.8750000000e+00 -9.9928469430e+01  4.4603020000e-02  4.3483345000e-02
-6.2500000000e+00 -9.9934785640e+01  3.8286810000e-02  3.7167135000e-02
-5.6250000000e+00 -9.9934851780e+01  3.8220670000e-02  3.7100995000e-02
-5.0000000000e+00 -9.9934914830e+01  3.8157620000e-02  3.7037945000e-02
-4.3750000000e+00 -9.9934982330e+01  3.8090120000e-02  3.6970445000e-02
-3.7500000000e+00 -9.9935060020e+01  3.8012430000e-02  3.6892755000e-02
-3.1250000000e+00 -9.9943420520e+01  2.9651930000e-02  2.8532255000e-02
-2.5000000000e+00 -9.9952610590e+01  2.0461860000e-02  1.9342185000e-02
-1.8750000000e+00 -9.9962626790e+01  1.0445660000e-02  9.3259850000e-03
-1.2500000000e+00 -9.9973448450e+01 -3.7600000000e-04 -1.4956750000e-03
-6.2500000000e-01 -9.9973555250e+01 -4.8280000000e-04 -1.6024750000e-03
 0.0000000000e+00 -9.9973644960e+01 -5.7251000000e-04 -1.6921850000e-03
 6.2500000000e-01 -9.9973726760e+01 -6.5431000000e-04 -1.7739850000e-03
 1.2500000000e+00 -9.9973808970e+01 -7.3651999999e-04 -1.8561950000e-03
 1.8750000000e+00 -9.9982181270e+01 -9.1088200000e-03 -1.0228495000e-02
 2.5000000000e+00 -9.9991375410e+01 -1.8302960000e-02 -1.9422635000e-02
 3.1250000000e+00 -1.0000138800e+02 -2.8315550000e-02 -2.9435225000e-02
 3.7500000000e+00 -1.0001219820e+02 -3.9125750000e-02 -4.0245425000e-02
 4.3750000000e+00 -1.0001230040e+02 -3.9227950000e-02 -4.0347625000e-02
 5.0000000000e+00 -1.0001237550e+02 -3.9303050000e-02 -4.0422725000e-02
 5.6250000000e+00 -1.0001243020e+02 -3.9357750000e-02 -4.0477425000e-02
 6.2500000000e+00 -1.0001247140e+02 -3.9398950000e-02 -4.0518625000e-02
 6.8750000000e+00 -1.0001627900e+02 -4.3206550000e-02 -4.4326225000e-02
 7.5000000000e+00 -1.0002092480e+02 -4.7852350000e-02 -4.8972025000e-02


==> diagrams/microscale/lgr_plot_dat00274.dat <==
## Displacement Data for mi_e00376_gp001.dat00274.vtu average displacement = -1.0006692130e+02 macro displacement = -1.0006769560e+02
##              x                 u            u-aver
-7.5000000000e+00 -1.0002481440e+02  4.2106904000e-02  4.2881200000e-02
-6.8750000000e+00 -1.0003378460e+02  3.3136704000e-02  3.3911000000e-02
-6.2500000000e+00 -1.0004217450e+02  2.4746804000e-02  2.5521100000e-02
-5.6250000000e+00 -1.0004225970e+02  2.4661604000e-02  2.5435900000e-02
-5.0000000000e+00 -1.0004234880e+02  2.4572504000e-02  2.5346800000e-02
-4.3750000000e+00 -1.0004243420e+02  2.4487104000e-02  2.5261400000e-02
-3.7500000000e+00 -1.0004251010e+02  2.4411204000e-02  2.5185500000e-02
-3.1250000000e+00 -1.0004937300e+02  1.7548304000e-02  1.8322600000e-02
-2.5000000000e+00 -1.0005563860e+02  1.1282704000e-02  1.2057000000e-02
-1.8750000000e+00 -1.0006130470e+02  5.6166040000e-03  6.3909000000e-03
-1.2500000000e+00 -1.0006638660e+02  5.3470400000e-04  1.3090000000e-03
-6.2500000000e-01 -1.0006644240e+02  4.7890400000e-04  1.2532000000e-03
 0.0000000000e+00 -1.0006651300e+02  4.0830400000e-04  1.1826000000e-03
 6.2500000000e-01 -1.0006658900e+02  3.3230400001e-04  1.1066000000e-03
 1.2500000000e+00 -1.0006666190e+02  2.5940400000e-04  1.0337000000e-03
 1.8750000000e+00 -1.0007351750e+02 -6.5961960000e-03 -5.8219000000e-03
 2.5000000000e+00 -1.0007978040e+02 -1.2859096000e-02 -1.2084800000e-02
 3.1250000000e+00 -1.0008544880e+02 -1.8527496000e-02 -1.7753200000e-02
 3.7500000000e+00 -1.0009053780e+02 -2.3616496000e-02 -2.2842200000e-02
 4.3750000000e+00 -1.0009059660e+02 -2.3675296000e-02 -2.2901000000e-02
 5.0000000000e+00 -1.0009067680e+02 -2.3755496000e-02 -2.2981200000e-02
 5.6250000000e+00 -1.0009077180e+02 -2.3850496000e-02 -2.3076200000e-02
 6.2500000000e+00 -1.0009087460e+02 -2.3953296000e-02 -2.3179000000e-02
 6.8750000000e+00 -1.0010101600e+02 -3.4094696000e-02 -3.3320400000e-02
 7.5000000000e+00 -1.0011057680e+02 -4.3655496000e-02 -4.2881200000e-02


==> diagrams/microscale/lgr_plot_dat00275.dat <==
## Displacement Data for mi_e00376_gp001.dat00275.vtu average displacement = -1.0014605317e+02 macro displacement = -1.0014531665e+02
##              x                 u            u-aver
-7.5000000000e+00 -1.0011511460e+02  3.0938568000e-02  3.0202050000e-02
-6.8750000000e+00 -1.0011992530e+02  2.6127868000e-02  2.5391350000e-02
-6.2500000000e+00 -1.0012528080e+02  2.0772368000e-02  2.0035850000e-02
-5.6250000000e+00 -1.0012533200e+02  2.0721168000e-02  1.9984650000e-02
-5.0000000000e+00 -1.0012537290e+02  2.0680268000e-02  1.9943750000e-02
-4.3750000000e+00 -1.0012541130e+02  2.0641868000e-02  1.9905350000e-02
-3.7500000000e+00 -1.0012545300e+02  2.0600168000e-02  1.9863650000e-02
-3.1250000000e+00 -1.0012984910e+02  1.6204068000e-02  1.5467550000e-02
-2.5000000000e+00 -1.0013479760e+02  1.1255568000e-02  1.0519050000e-02
-1.8750000000e+00 -1.0014029850e+02  5.7546680000e-03  5.0181500000e-03
-1.2500000000e+00 -1.0014633530e+02 -2.8213200001e-04 -1.0186500000e-03
-6.2500000000e-01 -1.0014639210e+02 -3.3893200001e-04 -1.0754500000e-03
 0.0000000000e+00 -1.0014643450e+02 -3.8133200000e-04 -1.1178500000e-03
 6.2500000000e-01 -1.0014647190e+02 -4.1873200000e-04 -1.1552500000e-03
 1.2500000000e+00 -1.0014651290e+02 -4.5973200001e-04 -1.1962500000e-03
 1.8750000000e+00 -1.0015090670e+02 -4.8535320000e-03 -5.5900500000e-03
 2.5000000000e+00 -1.0015585460e+02 -9.8014320000e-03 -1.0537950000e-02
 3.1250000000e+00 -1.0016135650e+02 -1.5303332000e-02 -1.6039850000e-02
 3.7500000000e+00 -1.0016739590e+02 -2.1342732000e-02 -2.2079250000e-02
 4.3750000000e+00 -1.0016745330e+02 -2.1400132000e-02 -2.2136650000e-02
 5.0000000000e+00 -1.0016749640e+02 -2.1443232000e-02 -2.2179750000e-02
 5.6250000000e+00 -1.0016753190e+02 -2.1478732000e-02 -2.2215250000e-02
 6.2500000000e+00 -1.0016756690e+02 -2.1513732000e-02 -2.2250250000e-02
 6.8750000000e+00 -1.0017126650e+02 -2.5213332000e-02 -2.5949850000e-02
 7.5000000000e+00 -1.0017551870e+02 -2.9465532000e-02 -3.0202050000e-02


==> diagrams/microscale/lgr_plot_dat00276.dat <==
## Displacement Data for mi_e00376_gp001.dat00276.vtu average displacement = -1.0020334451e+02 macro displacement = -1.0020355960e+02
##              x                 u            u-aver
-7.5000000000e+00 -1.0018615060e+02  1.7193908000e-02  1.7409000000e-02
-6.8750000000e+00 -1.0018734950e+02  1.5995008000e-02  1.6210100000e-02
-6.2500000000e+00 -1.0018839610e+02  1.4948408000e-02  1.5163500000e-02
-5.6250000000e+00 -1.0018841350e+02  1.4931008000e-02  1.5146100000e-02
-5.0000000000e+00 -1.0018844500e+02  1.4899508000e-02  1.5114600000e-02
-4.3750000000e+00 -1.0018848280e+02  1.4861708000e-02  1.5076800000e-02
-3.7500000000e+00 -1.0018852080e+02  1.4823708000e-02  1.5038800000e-02
-3.1250000000e+00 -1.0019240430e+02  1.0940208000e-02  1.1155300000e-02
-2.5000000000e+00 -1.0019613580e+02  7.2087080000e-03  7.4238000000e-03
-1.8750000000e+00 -1.0019971270e+02  3.6318080000e-03  3.8469000000e-03
-1.2500000000e+00 -1.0020314750e+02  1.9700800001e-04  4.1210000001e-04
-6.2500000000e-01 -1.0020318670e+02  1.5780800001e-04  3.7290000000e-04
 0.0000000000e+00 -1.0020323640e+02  1.0810800002e-04  3.2320000001e-04
 6.2500000000e-01 -1.0020328700e+02  5.7508000012e-05  2.7260000000e-04
 1.2500000000e+00 -1.0020332980e+02  1.4708000009e-05  2.2980000000e-04
 1.8750000000e+00 -1.0020722690e+02 -3.8823920000e-03 -3.6673000000e-03
 2.5000000000e+00 -1.0021096280e+02 -7.6182920000e-03 -7.4032000000e-03
 3.1250000000e+00 -1.0021453500e+02 -1.1190492000e-02 -1.0975400000e-02
 3.7500000000e+00 -1.0021795590e+02 -1.4611392000e-02 -1.4396300000e-02
 4.3750000000e+00 -1.0021799040e+02 -1.4645892000e-02 -1.4430800000e-02
 5.0000000000e+00 -1.0021802750e+02 -1.4682992000e-02 -1.4467900000e-02
 5.6250000000e+00 -1.0021806040e+02 -1.4715892000e-02 -1.4500800000e-02
 6.2500000000e+00 -1.0021808190e+02 -1.4737392000e-02 -1.4522300000e-02
 6.8750000000e+00 -1.0021960480e+02 -1.6260292000e-02 -1.6045200000e-02
 7.5000000000e+00 -1.0022096860e+02 -1.7624092000e-02 -1.7409000000e-02

